Computational graphs for matrix functions

Many numerical methods for evaluating matrix functions can be naturally viewed as computational graphs. Rephrasing these methods as directed acyclic graphs (DAGs) is a particularly effective approach to study existing techniques, improve them, and eventually derive new ones. The accuracy of these matrix techniques can be characterized by the accuracy of their scalar counterparts, thus designing algorithms for matrix functions can be regarded as a scalar-valued optimization problem. The derivatives needed during the optimization can be calculated automatically by exploiting the structure of the DAG, in a fashion analogous to backpropagation. This paper describes GraphMatFun.jl, a Julia package that offers the means to generate and manipulate computational graphs, optimize their coefficients, and generate Julia, MATLAB, and C code to evaluate them efficiently at a matrix argument. The software also provides tools to estimate the accuracy of a graph-based algorithm and thus obtain numerically reliable methods. For the exponential, for example, using a particular form (degree-optimal) of polynomials produces implementations that in many cases are cheaper, in terms of computational cost, than the Pad\'e-based techniques typically used in mathematical software. The optimized graphs and the corresponding generated code are available online.

==> gfx/bwderr_exp_mono_m7_opt_rho6_4.csv <==
0.025862068965517244	3.979314540561997e-22
0.025862068965517244	3.979314540561997e-22
0.04586206896551724	4.111427526449839e-22
0.06586206896551725	4.248659582724184e-22
0.08586206896551724	4.391092799187267e-22
0.10586206896551725	4.538813537138147e-22
0.12586206896551724	4.691912553195988e-22
0.14586206896551723	4.850485126127376e-22
0.16586206896551725	5.014631186746255e-22
0.18586206896551724	5.18445545095655e-22
0.25862068965517243	5.851958709431064e-22
0.5172413793103449	8.94279083293039e-22
0.7758620689655172	1.3466490922202733e-21
1.0344827586206897	2.00264971432768e-21
1.293103448275862	2.954093073392015e-21
1.5517241379310345	4.336290899274446e-21
1.8103448275862069	6.344215203298098e-21
2.0689655172413794	9.254148954242299e-21
2.3275862068965516	1.3452625905815782e-20
2.586206896551724	1.9475035846268994e-20
2.8448275862068964	2.8057030529433963e-20
3.103448275862069	4.0202866315657593e-20
3.3620689655172415	5.727616257499344e-20
3.6206896551724137	8.112049573463115e-20
3.8793103448275863	1.142207524275093e-19
4.137931034482759	1.5992546356266622e-19
4.396551724137931	2.2278404909145093e-19
4.655172413793103	3.0918945055669223e-19
4.913793103448276	4.290690975132988e-19
5.172413793103448	6.015182013311489e-19
5.431034482758621	8.752534055937445e-19
5.689655172413793	1.4029899627706256e-18
5.948275862068965	2.7040446042868553e-18
6.206896551724138	6.556589172979082e-18
6.4655172413793105	1.8911335161293692e-17
6.724137931034483	5.904709731403171e-17
6.982758620689655	1.8730970548557905e-16
7.241379310344827	5.863258737522467e-16
7.5	1.7913045367915064e-15


==> gfx/bwderr_exp_ps_m7_opt_rho6_4.csv <==
0.025862068965517244	1.4160552245224987e-23
0.025862068965517244	1.4160552245224987e-23
0.04586206896551724	1.4299353373078405e-23
0.06586206896551725	1.443996927691542e-23
0.08586206896551724	1.458242666747538e-23
0.10586206896551725	1.4726752675139704e-23
0.12586206896551724	1.487297485680415e-23
0.14586206896551723	1.5021121202866953e-23
0.16586206896551725	1.5171220144334793e-23
0.18586206896551724	1.5323300560048604e-23
0.25862068965517243	1.5893744743723726e-23
0.5172413793103449	1.8159648998555487e-23
0.7758620689655172	2.0856742852089744e-23
1.0344827586206897	2.4077430322795996e-23
1.293103448275862	2.7935258115046315e-23
1.5517241379310345	3.2569962698667043e-23
1.8103448275862069	3.815385147514507e-23
2.0689655172413794	4.490170944636175e-23
2.3275862068965516	5.311357319819933e-23
2.586206896551724	6.36019497778073e-23
2.8448275862068964	8.198695016666675e-23
3.103448275862069	1.5600056248147952e-22
3.3620689655172415	6.565215436995962e-22
3.6206896551724137	4.14547010032949e-21
3.8793103448275863	2.6498912471895468e-20
4.137931034482759	1.5702425738738872e-19
4.396551724137931	8.565708481587217e-19
4.655172413793103	4.326317747424786e-18
4.913793103448276	2.0372643470039998e-17
5.172413793103448	9.001449136291887e-17
5.431034482758621	3.752702242626706e-16
5.689655172413793	1.4834499812347668e-15
5.948275862068965	5.584351398861167e-15
6.206896551724138	2.0095541737682893e-14
6.4655172413793105	6.936246852429774e-14
6.724137931034483	2.303345980323359e-13
6.982758620689655	7.378684841200392e-13
7.241379310344827	2.2858143658409922e-12
7.5	6.862768402081586e-12


==> gfx/bwderr_exp_sastre_m7_opt_rho6_4.csv <==
0.025862068965517244	3.756064460018112e-25
0.025862068965517244	3.756064460018112e-25
0.04586206896551724	3.954711711480771e-25
0.06586206896551725	4.156240219818684e-25
0.08586206896551724	4.360682790459169e-25
0.10586206896551725	4.568072539246557e-25
0.12586206896551724	4.778442894561345e-25
0.14586206896551723	4.991827599442467e-25
0.16586206896551725	5.208260713713202e-25
0.18586206896551724	5.427776616111296e-25
0.25862068965517243	6.252920987687732e-25
0.5172413793103449	9.54604373214911e-25
0.7758620689655172	1.3465558171437514e-24
1.0344827586206897	1.810432421151983e-24
1.293103448275862	2.356619715649379e-24
1.5517241379310345	2.9967106228259557e-24
1.8103448275862069	3.743639621656582e-24
2.0689655172413794	4.611856562247599e-24
2.3275862068965516	5.617558079777697e-24
2.586206896551724	6.77900086225499e-24
2.8448275862068964	8.116936085204788e-24
3.103448275862069	9.655342240384728e-24
3.3620689655172415	1.1424451369600415e-23
3.6206896551724137	1.348926496472158e-23
3.8793103448275863	1.623866064417579e-23
4.137931034482759	2.3012631677127073e-23
4.396551724137931	6.130966933399752e-23
4.655172413793103	3.3647048766462053e-22
4.913793103448276	2.2427800749053196e-21
5.172413793103448	1.446270807425798e-20
5.431034482758621	8.698961135461774e-20
5.689655172413793	4.879228035323922e-19
5.948275862068965	2.5647689488142703e-18
6.206896551724138	1.2700356330623075e-17
6.4655172413793105	5.952643674127679e-17
6.724137931034483	2.6519340850972584e-16
6.982758620689655	1.1272139136268274e-15
7.241379310344827	4.586679146124096e-15
7.5	1.7920310201201014e-14


==> gfx/bwderr_exp_sid_m7.csv <==
0.025862068965517244	2.548216408107513e-20
0.025862068965517244	2.548216408107513e-20
0.04586206896551724	8.195148402798931e-20
0.06586206896551725	1.7283928955533883e-19
0.08586206896551724	3.0038567416237663e-19
0.10586206896551725	4.669224879591336e-19
0.12586206896551724	6.748762776684835e-19
0.14586206896551723	9.26771305816879e-19
0.16586206896551725	1.2252326509403343e-18
0.18586206896551724	1.5729893906676115e-18
0.25862068965517243	3.3001087624469746e-18
0.5172413793103449	1.7490426074274955e-17
0.7758620689655172	5.184767776941696e-17
1.0344827586206897	1.2080095749463137e-16
1.293103448275862	2.4615781652467105e-16
1.5517241379310345	4.601185141361686e-16
1.8103448275862069	8.093069797261503e-16
2.0689655172413794	1.3601005120727086e-15
2.3275862068965516	2.2056066978168122e-15
2.586206896551724	3.4747265986514973e-15
2.8448275862068964	5.3439261736273e-15
3.103448275862069	8.053401852210693e-15
3.3620689655172415	1.1940450229163003e-14
3.6206896551724137	1.7615935239330363e-14
3.8793103448275863	2.7414216599330306e-14
4.137931034482759	5.706210247861486e-14
4.396551724137931	2.205467207903392e-13
4.655172413793103	1.2877811810269644e-12
4.913793103448276	8.026791449704208e-12
5.172413793103448	4.764644001009467e-11
5.431034482758621	2.6428262539593894e-10
5.689655172413793	1.3716663777746671e-9
5.948275862068965	6.69372362692299e-9
6.206896551724138	3.086715882172254e-8
6.4655172413793105	1.3511931026537237e-7
6.724137931034483	5.637652764506948e-7
6.982758620689655	2.250160073007733e-6
7.241379310344827	8.619271897153133e-6
7.5	3.1779372906998786e-5


==> gfx/example-bwd-err.dat <==
0.01 0.02 0.03 0.04 0.05 0.06 0.07 0.08 0.09 0.1 0.11 0.12 0.13 0.14 0.15 0.16 0.17 0.18 0.19 0.2 0.21 0.22 0.23 0.24 0.25 0.26 0.27 0.28 0.29 0.3 0.31 0.32 0.33 0.34 0.35 0.36 0.37 0.38 0.39 0.4 0.41 0.42 0.43 0.44 0.45 0.46 0.47 0.48 0.49 0.5 0.51 0.52 0.53 0.54 0.55 0.56 0.57 0.58 0.59 0.6 0.61 0.62 0.63 0.64 0.65 0.66 0.67 0.68 0.69 0.7 0.71 0.72 0.73 0.74 0.75 0.76 0.77 0.78 0.79 0.8 0.81 0.82 0.83 0.84 0.85 0.86 0.87 0.88 0.89 0.9 0.91 0.92 0.93 0.94 0.95 0.96 0.97 0.98 0.99 1.0 1.01 1.02 1.03 1.04 1.05 1.06 1.07 1.08 1.09 1.1 1.11 1.12 1.13 1.14 1.15 1.16 1.17 1.18 1.19 1.2 1.21 1.22 1.23 1.24 1.25 1.26 1.27 1.28 1.29 1.3 1.31 1.32 1.33 1.34 1.35 1.36 1.37 1.38 1.39 1.4 1.41 1.42 1.43 1.44 1.45 1.46 1.47 1.48 1.49 1.5 1.51 1.52 1.53 1.54 1.55 1.56 1.57 1.58 1.59 1.6 1.61 1.62 1.63 1.64 1.65 1.66 1.67 1.68 1.69 1.7 1.71 1.72 1.73 1.74 1.75 1.76 1.77 1.78 1.79 1.8 1.81 1.82 1.83 1.84 1.85 1.86 1.87 1.88 1.89 1.9 1.91 1.92 1.93 1.94 1.95 1.96 1.97 1.98 1.99 2.0 2.01 2.02 2.03 2.04 2.05 2.06 2.07 2.08 2.09 2.1 2.11 2.12 2.13 2.14 2.15 2.16 2.17 2.18 2.19 2.2 2.21 2.22 2.23 2.24 2.25 2.26 2.27 2.28 2.29 2.3 2.31 2.32 2.33 2.34 2.35 2.36 2.37 2.38 2.39 2.4 2.41 2.42 2.43 2.44 2.45 2.46 2.47 2.48 2.49 2.5 2.51 2.52 2.53 2.54 2.55 2.56 2.57 2.58 2.59 2.6 2.61 2.62 2.63 2.64 2.65 2.66 2.67 2.68 2.69 2.7 2.71 2.72 2.73 2.74 2.75 2.76 2.77 2.78 2.79 2.8 2.81 2.82 2.83 2.84 2.85 2.86 2.87 2.88 2.89 2.9 2.91 2.92 2.93 2.94 2.95 2.96 2.97 2.98 2.99 3.0 3.01 3.02 3.03 3.04 3.05 3.06 3.07 3.08 3.09 3.1 3.11 3.12 3.13 3.14 3.15 3.16 3.17 3.18 3.19 3.2 3.21 3.22 3.23 3.24 3.25 3.26 3.27 3.28 3.29 3.3 3.31 3.32 3.33 3.34 3.35 3.36 3.37 3.38 3.39 3.4 3.41 3.42 3.43 3.44 3.45 3.46 3.47 3.48 3.49 3.5 3.51 3.52 3.53 3.54 3.55 3.56 3.57 3.58 3.59 3.6 3.61 3.62 3.63 3.64 3.65 3.66 3.67 3.68 3.69 3.7 3.71 3.72 3.73 3.74 3.75 3.76 3.77 3.78 3.79 3.8 3.81 3.82 3.83 3.84 3.85 3.86 3.87 3.88 3.89 3.9 3.91 3.92 3.93 3.94 3.95 3.96 3.97 3.98 3.99 4.0 4.01 4.02 4.03 4.04 4.05 4.06 4.07 4.08 4.09 4.1 4.11 4.12 4.13 4.14 4.15 4.16 4.17 4.18 4.19 4.2 4.21 4.22 4.23 4.24 4.25 4.26 4.27 4.28 4.29 4.3 4.31 4.32 4.33 4.34 4.35 4.36 4.37 4.38 4.39 4.4 4.41 4.42 4.43 4.44 4.45 4.46 4.47 4.48 4.49 4.5 4.51 4.52 4.53 4.54 4.55 4.56 4.57 4.58 4.59 4.6 4.61 4.62 4.63 4.64 4.65 4.66 4.67 4.68 4.69 4.7 4.71 4.72 4.73 4.74 4.75 4.76 4.77 4.78 4.79 4.8 4.81 4.82 4.83 4.84 4.85 4.86 4.87 4.88 4.89 4.9 4.91 4.92 4.93 4.94 4.95 4.96 4.97 4.98 4.99 5.0
1.8858046354550673e-21 7.691139378309275e-21 1.7652828399308875e-20 3.202960418765727e-20 5.110490129022368e-20 7.519010688460149e-20 1.0462843156740994e-19 1.3979971901088092e-19 1.811268110890915e-19 2.290846129270818e-19 2.8421387946069244e-19 3.471431292879248e-19 4.1862418572926835e-19 4.995899042921718e-19 5.912469853761585e-19 6.952227745528145e-19 8.1379308067206555e-19 9.502288413939354e-19 1.1093135799621073e-18 1.298101776594382e-18 1.527011391529008e-18 1.8113728235247966e-18 2.173592709323627e-18 2.6461354643421814e-18 3.2755798011340332e-18 4.12807329371852e-18 5.296587237514841e-18 6.910468658791264e-18 9.147898661799429e-18 1.2251998927184938e-17 1.6551483925780612e-17 2.248693841462345e-17 3.064401147866342e-17 4.1795063550783875e-17 5.695108562352974e-17 7.742603478255433e-17 1.0491610217939194e-16 1.4159685399285632e-16 1.9024166864352987e-16 2.543654408596852e-16 3.383981420076183e-16 4.47893523815963e-16 5.897790372562289e-16 7.726539185328748e-16 1.0071433791930348e-15 1.306317937299283e-15 1.6861881521727575e-15 2.1662863879479273e-15 2.7703487434523704e-15 3.5271119609771635e-15 4.471241978499116e-15 5.644412833988574e-15 7.0965568827407024e-15 8.887309766433395e-15 1.1087676294200319e-14 1.3781946380959397e-14 1.7069893457348478e-14 2.1069291340993176e-14 2.591878946394244e-14 3.178119061087098e-14 3.884717996348976e-14 4.733955929653359e-14 5.751804565937176e-14 6.968469983611187e-14 8.419005633925041e-14 1.0144003369257572e-13 1.219037113352456e-13 1.4612206766990835e-13 1.747177826247499e-13 2.0840621764602587e-13 2.48007696329936e-13 2.944612199890441e-13 3.4883976437983556e-13 4.1236731664811317e-13 4.864378253342398e-13 5.726362510801258e-13 6.727619215567619e-13 7.888544111506004e-13 9.232221841780712e-13 1.0784742599122963e-12 1.257555178580517e-12 1.463783569804463e-12 1.7008946487923253e-12 1.973086991037617e-12 2.2850739634286515e-12 2.642140218618639e-12 3.0502036903509666e-12 3.5158835602822656e-12 4.046574701807442e-12 4.650529143580996e-12 5.336945134968057e-12 6.1160644376723806e-12 6.999278512408444e-12 7.999244316848163e-12 9.13001048132279e-12 1.0407154682047064e-11 1.184793308811179e-11 1.3471442818325562e-11 1.5298798407346604e-11 1.7353323347608467e-11 1.9660757844493817e-11 2.2249483997241036e-11 2.515076969737957e-11 2.839903262029112e-11 3.203212577400208e-11 3.6091646162755335e-11 4.062326822152196e-11 4.567710378164146e-11 5.130809043747835e-11 5.7576410299618045e-11 6.454794124197431e-11 7.229474287852872e-11 8.08955796405709e-11 9.043648346756519e-11 1.0101135877445823e-10 1.1272263251569821e-10 1.2568195233180674e-10 1.4001093593839168e-10 1.5584197510038745e-10 1.7331909772644893e-10 1.9259889182020913e-10 2.138514952369605e-10 2.3726165541666736e-10 2.6302986349751817e-10 2.9137356745894296e-10 3.22528469199647e-10 3.567499107252401e-10 3.943143549020023e-10 4.355209665287562e-10 4.806932997882749e-10 5.30181098463724e-10 5.843622156449167e-10 6.436446600042751e-10 7.084687760939822e-10 7.793095665045473e-10 8.566791641315828e-10 9.411294632227127e-10 1.0332549183209581e-9 1.1336955206854114e-9 1.2431399622553428e-9 1.3623289977308784e-9 1.492059015872894e-9 1.6331858316776849e-9 1.786628711659173e-9 1.9533746450738583e-9 2.1344828745523753e-9 2.3310897002573743e-9 2.5444135723715507e-9 2.7757604874330574e-9 3.0265297047793803e-9 3.2982198001361334e-9 3.5924350741953767e-9 3.910892334870142e-9 4.255428072789143e-9 4.628006050509492e-9 5.030725326876871e-9 5.4658287389535505e-9 5.935711864966201e-9 6.442932492799176e-9 6.9902206196762925e-9 7.580489009836795e-9 8.216844338220615e-9 8.902598949436067e-9 9.641283262591344e-9 1.0436658853931446e-8 1.1292732250636374e-8 1.2213769470606207e-8 1.3204311344586405e-8 1.4269189658573898e-8 1.5413544156093698e-8 1.6642840441648766e-8 1.7962888828425057e-8 1.9379864175181232e-8 2.0900326759170802e-8 2.2531244233936008e-8 2.428001472287974e-8 2.6154491101667123e-8 2.816300652473462e-8 3.031440125349393e-8 3.261805084621424e-8 3.5083895772051455e-8 3.772247251427045e-8 4.054494623037918e-8 4.3563145039664324e-8 4.678959601149115e-8 5.0237562930707476e-8 5.392108591957813e-8 5.7855022998873785e-8 6.205509367405195e-8 6.653792463590044e-8 7.132109766856976e-8 7.642319986160376e-8 8.186387622639212e-8 8.766388482141831e-8 9.384515449476501e-8 1.0043084535657353e-7 1.0744541209853486e-7 1.149146702820263e-7 1.2286586572120064e-7 1.313277470921921e-7 1.4033064190462855e-7 1.4990653597683739e-7 1.6008915656151115e-7 1.709140592741603e-7 1.8241871898243264e-7 1.9464262482032792e-7 2.0762737949748596e-7 2.2141680308008493e-7 2.3605704142646073e-7 2.5159667946735157e-7 2.6808685952769496e-7 2.8558140489416155e-7 3.0413694884010826e-7 3.238130693273829e-7 3.4467242961241636e-7 3.66780924992308e-7 3.902078359351523e-7 4.1502598784767556e-7 4.4131191774236497e-7 4.6914604807567715e-7 4.986128680386319e-7 5.298011225911236e-7 5.628040095416385e-7 5.977193849847551e-7 6.346499774198372e-7 6.737036108857131e-7 7.149934374578903e-7 7.586381794669765e-7 8.047623818094909e-7 8.534966747351589e-7 9.049780475080999e-7 9.59350133353057e-7 1.0167635061119838e-6 1.0773759890509263e-6 1.1413529762721996e-6 1.208867767202416e-6 1.280101914642936e-6 1.3552455868858516e-6 1.4344979444156424e-6 1.5180675317342124e-6 1.6061726848651251e-6 1.699041955111518e-6 1.7969145496614131e-6 1.900040789653973e-6 2.0086825863406776e-6 2.12311393599646e-6 2.243621434257531e-6 2.3705048105849824e-6 2.50407748357628e-6 2.6446671378705046e-6 2.79261632341762e-6 2.948283077907241e-6 3.11204157317831e-6 3.2842827864577833e-6 3.465415197303968e-6 3.6558655111584544e-6 3.85607941043978e-6 4.066522334141997e-6 4.2876802869322465e-6 4.520060678773301e-6 4.7641931961298175e-6 5.020630705850796e-6 5.2899501928555184e-6 5.5727537327859734e-6 5.8696695008256435e-6 6.181352817922386e-6 6.5084872356921996e-6 6.851785661320772e-6 7.2119915238210735e-6 7.589879983047738e-6 7.986259182912794e-6 8.401971550292275e-6 8.837895141159655e-6 9.294945035529662e-6 9.774074782845147e-6 1.0276277899490142e-5 1.0802589420164173e-5 1.1354087504906356e-5 1.193189510361275e-5 1.253718167994705e-5 1.3171164996602847e-5 1.3835112963935546e-5 1.4530345554043689e-5 1.5258236782442662e-5 1.6020216759539045e-5 1.681777381418082e-5 1.7652456691627715e-5 1.8525876828356758e-5 1.943971070619126e-5 2.039570228831635e-5 2.1395665539821558e-5 2.2441487035490202e-5 2.353512865763726e-5 2.467863038688123e-5 2.587411318882217e-5 2.712378199968684e-5 2.842992881409361e-5 2.9794935878183747e-5 3.122127899146257e-5 3.271153092079378e-5 3.4268364930092416e-5 3.589455842936784e-5 3.759299674687617e-5 3.9366677028253686e-5 4.1218712266617225e-5 4.3152335467736214e-5 4.5170903954502366e-5 4.72779038150484e-5 4.947695449899608e-5 5.177181356644648e-5 5.416638159446188e-5 5.6664707245929415e-5 5.9270992505841246e-5 6.198959809017502e-5 6.482504903271194e-5 6.778204045528757e-5 7.086544352713352e-5 7.408031161913571e-5 7.74318866590072e-5 8.092560569355225e-5 8.456710766438085e-5 8.836224040362219e-5 9.231706785638036e-5 9.643787753687594e-5 0.00010073118822542409 0.00010520375791361345 0.00010986259200526961 0.00011471495178101418 0.00011976836313446447 0.00012503062558836018 0.00013050982159915303 0.00013621432615885208 0.00014215281670318356 0.000148334283335398 0.00015476803937534026 0.00016146373224369188 0.00016843135469159578 0.0001756812563861873 0.0001832241558628776 0.0001910711528555696 0.0001992337410163324 0.00020772382103641674 0.0002165537141808643 0.00022573617624934632 0.00023528441197626294 0.000245212089883545 0.0002555333576000259 0.0002662628576616899 0.00027741574380756295 0.00028900769778648103 0.00030105494669046716 0.0003135742808309538 0.0003265830721746186 0.0003400992933561488 0.0003541415372858222 0.000368729037370382 0.0003838816883663016 0.00039962006788517404 0.000415965458571627 0.0004329398709748573 0.0004505660671356002 0.00046886758491109887 0.0004878687630614233 0.0005075947671213004 0.0005280716160824696 0.0005493262099124619 0.0005713863579366262 0.0005942808081111909 0.0006180392772161559 0.0006426924819978631 0.000668272171292192 0.0006948111591604765 0.000722343359071441 0.000750903819163713 0.0007805287586247813 0.0008112556052236526 0.0008431230340358978 0.0008761710074012959 0.0009104408161558678 0.000945975122181756 0.0009828180023201513 0.001021014993694302 0.0010606131404915613 0.0011016610422554562 0.00114420890374088 0.0011883085863877464 0.0012340136614707984 0.0012813794649857292 0.0013304631543343845 0.0013813237668745557 0.001434022280402758 0.0014886216756414448 0.0015451870008053108 0.0016037854383247326 0.0016644863738079713 0.0017273614673275395 0.001792484727120121 0.001859932585793659 0.001929783979139671 0.002002120427653584 0.0020770261208708524 0.0021545880046319227 0.002234895871394688 0.002318042453719012 0.0024041235210541818 0.0024932379799668036 0.002585487977953743 0.0026809790109921824 0.002779820034986862 0.00288212358128301 0.0029880058764224734 0.0030975869663301104 0.003210990845127676 0.0033283455887832586 0.00344978349381584 0.003575441221286825 0.003705459946323468 0.003839985513433049 0.003979168597881558 0.004123164873426473 0.004272135186710207 0.004426245738638861 0.004585668273090301 0.004750580273316248 0.004921165166425208 0.0050976125363567494 0.005280118345783059 0.0054688851674008195 0.005664122425105704 0.00586604664557297 0.006074881720801286 0.006290859182212924 0.006514218486942252 0.0067452073169860845 0.006984081891934326 0.007231107296047578 0.0074865578205004 0.00775071732166498 0.0080238795963704 0.00830634877513801 0.008598439734463866 0.008900478529295467 0.009212802846932357 0.009535762483669505 0.009869719845598899 0.010215050475089681 0.010572143604580721 0.010941402739442987 0.01132324627180312 0.011718108127365453 0.012126438447428346 0.012548704308463573 0.012985390481815875 0.013437000236285333 0.013904056186579682 0.01438710119086898 0.014886699300943388 0.015403436768768654 0.01593792311355584 0.01649079225381507 0.017062703709250827 0.01765434387778256 0.018266427393443228 0.018899698571424504 0.019554932947106727 0.02023293891653916 0.020934559486529874 0.02166067414327101 0.02241220084927371 0.023190098179326903 0.0239953676072366 0.024829055956259533 0.025692258027431015 0.02658611942141768 0.02751183957111903 0.028470675004018082 0.029463942855263787 0.030493024654682607 0.03155937041339352 0.03266450303847379 0.03381002310723051 0.03499761403611961 0.036229047683269525 0.03750619042796903 0.03883100977543216 0.04020558154073432 0.04163209767210587 0.043112874780873216 0.044650363453362416 0.046247158429157165 0.04790600974037747 0.049629834918288054 0.051421732386749255 0.05328499617701191 0.055223132115387645 0.057239875654691456 0.0593392115423943 0.061525395543529406 0.06380297846501742 0.06617683276073
0.01 5 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
1.1102230246251565e-16 1.1102230246251565e-16 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
0.3718759875515027 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
1.1102230246251559e-16 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan

==> gfx/sid_comparison_m4.csv <==
x	sid	sid_opt	mono	mono2
0.0	0.0	1.808684723806694e-17	0.0	0.0
0.0018140589569160999	6.419425267175055e-23	1.798740280363331e-17	5.515593773825155e-26	7.00262996091299e-62
0.0036281179138321997	2.5665392336499053e-22	1.7888705134311564e-17	4.406474917414567e-25	9.162775431289203e-57
0.005442176870748299	5.771921141894653e-22	1.7790750803974774e-17	1.4851628203079793e-24	9.012274046302203e-54
0.0072562358276643995	1.0256189243171531e-21	1.7693536398955544e-17	3.5155980391983846e-24	1.1968751727986394e-51
0.009070294784580499	1.6017414743868825e-21	1.759705851800721e-17	6.857062911485597e-24	5.306095107715555e-50
0.010884353741496598	2.3053639307870978e-21	1.75013137722651e-17	1.1832886523294057e-23	1.1752010410481794e-48
0.012698412698412698	3.1362875298172675e-21	1.7406298785207937e-17	1.8764622945463604e-23	1.6123656961203517e-47
0.014512471655328799	4.094310601728423e-21	1.731201019261933e-17	2.7972056881173663e-23	1.558054377424847e-46
0.0163265306122449	5.1792285946433315e-21	1.7218444642549386e-17	3.977320929956326e-23	1.1519442436216335e-45
0.0	0.0	1.808684723806694e-17	0.0	0.0
0.0163265306122449	5.1792285946433315e-21	1.7218444642549386e-17	3.977320929956326e-23	1.1519442436216335e-45
0.0326530612244898	2.0618614689737926e-20	1.6408344556354282e-17	3.1430853298472814e-22	1.4867750380915368e-40
0.04897959183673469	4.6156963212026797e-20	1.5654156203843988e-17	1.047854724173097e-21	1.442450309978061e-37
0.0653061224489796	8.161583454851909e-20	1.495356657434153e-17	2.4534880738191372e-21	1.8895739855061745e-35
0.08163265306122448	1.2680084760583185e-19	1.4304338254488986e-17	4.733432151625947e-21	8.26302299610278e-34
0.09795918367346938	1.8150292416060733e-19	1.3704307314900587e-17	8.079370486892815e-21	1.8051999186989104e-32
0.11428571428571428	2.454994766510663e-19	1.3151381249854469e-17	1.2672752362461487e-20	2.4430154446086203e-31
0.1306122448979592	3.1855554153209082e-19	1.2643536968759347e-17	1.8685091981119256e-20	2.328601204144507e-30
0.1469387755102041	4.0042486043029726e-19	1.2178818838005675e-17	2.6278261653539402e-20	1.6982206959131718e-29
0.16326530612244897	4.908509119087042e-19	1.1755336771286482e-17	3.560478103738024e-20	1.002715948576255e-28
0.17959183673469387	5.8956789849592625e-19	1.1371264364825515e-17	4.680810858492057e-20	4.990687176475217e-28
0.19591836734693877	6.963016985890867e-19	1.1024837069517221e-17	6.002295218873218e-20	2.157113449693255e-27
0.21224489795918366	8.107708046606215e-19	1.071435038132577e-17	7.537564162559988e-20	8.282018980128596e-27
0.22857142857142856	9.326872949872771e-19	1.0438158007851675e-17	9.29846610034374e-20	2.874640850731007e-26
0.24489795918367346	1.061757938447706e-18	1.019466992105601e-17	1.1296155188218153e-19	9.146742875185484e-26
0.2612244897959184	1.1976856318969391e-18	9.982350113981025e-18	1.3541261201980133e-19	2.6981319156230424e-25
0.27755102040816326	1.3401715510399547e-18	9.799713711081901e-18	1.6044220265596522e-19	7.446700235760958e-25
0.2938775510204082	1.4889187107513838e-18	9.645322788149037e-18	1.8815914941884117e-19	1.937643417266455e-24
0.31020408163265306	1.6436381572282851e-18	9.51777976485736e-18	2.186888427323476e-19	4.78367732086817e-24
0.32653061224489793	1.804059864952355e-18	9.41571643327301e-18	2.5219545054880347e-19	1.1266014504097406e-23
0.34285714285714286	1.969951745408147e-18	9.337775426925069e-18	2.889214838777592e-19	2.5427194102038837e-23
0.35918367346938773	2.1411522117401236e-18	9.282579006469061e-18	3.292562645638198e-19	5.521618277339328e-23
0.37551020408163266	2.3176247816316084e-18	9.2486771534544e-18	3.738512567078415e-19	1.1576165462290465e-22
0.39183673469387753	2.4995476352337613e-18	9.234462742132022e-18	4.238095618981149e-19	2.350139602522068e-22
0.40816326530612246	2.687457393312092e-18	9.238035501131074e-18	4.80990218326329e-19	4.632272172470952e-22
0.42448979591836733	2.8824753096251213e-18	9.256987937320134e-18	5.4848666527854e-19	8.88530904634526e-22
0.44081632653061226	3.086656428669389e-18	9.288074551855203e-18	6.313645874138204e-19	1.6619641301311123e-21
0.45714285714285713	3.3035191101747882e-18	9.326709499955111e-18	7.377795292340803e-19	3.0369423935227705e-21
0.47346938775510206	3.538834987707858e-18	9.366216046028678e-18	8.806418830255364e-19	5.430360782611985e-21
0.4897959183673469	3.8017895362294884e-18	9.396722162348766e-18	1.08005942918009e-18	9.515619824103245e-21
0.5061224489795918	4.1066629519253714e-18	9.403558483931602e-18	1.3668695832551873e-18	1.6362057465561894e-20
0.5224489795918368	4.475232385885438e-18	9.364965234559232e-18	1.787679736420112e-18	2.764091724080914e-20
0.5387755102040817	4.940162580367753e-18	9.248850887176834e-18	2.4119703604825627e-18	4.5925493616756815e-20
0.5551020408163265	5.549736028266091e-18	9.008263897024938e-18	3.3419887475521324e-18	7.512298149169666e-20
0.5714285714285714	6.3743799174236246e-18	8.575135930139382e-18	4.726379434302994e-18	1.210884409127256e-19
0.5877551020408164	7.515580022010446e-18	7.851726010418197e-18	6.778769940863677e-18	1.9248792471876174e-19
0.6040816326530613	9.11793682264076e-18	6.6990345751336275e-18	9.802868363362774e-18	3.0199911276523493e-19
0.6204081632653061	1.1385322791895455e-17	4.921258366393898e-18	1.4226045202114964e-17	4.6796483409141e-19
0.636734693877551	1.460234924019787e-17	2.2451142614213274e-18	2.0643880041189764e-17	7.166489216841818e-19
0.6530612244897959	1.9162654696516248e-17	1.707435612010756e-18	2.9878770812562093e-17	1.0852864468059083e-18
0.6693877551020408	2.560589397147768e-17	7.454883126591735e-18	4.3056448100520366e-17	1.6261732950258917e-18
0.6857142857142857	3.466574855304936e-17	1.5702554221864482e-17	6.170513041928597e-17	2.412105341852034e-18
0.7020408163265306	4.7331806930226006e-17	2.7402441751151094e-17	8.788312241420271e-17	3.5435575600560224e-18
0.7183673469387755	6.492879143707003e-17	4.3829876708168336e-17	1.2434192312871722e-16	5.158091010464015e-18
0.7346938775510204	8.921735148500622e-17	6.668115018429904e-17	1.7473340554820899e-16	7.442594011305456e-18
0.7510204081632653	1.2252151857683065e-16	9.819705500408169e-17	2.4387138457224876e-16	1.0649106482293557e-17
0.7673469387755102	1.678889451168695e-16	1.4131832101102199e-16	3.3805994489413356e-16	1.5115147656307844e-17
0.7836734693877551	2.292912476002979e-16	1.9988009199998117e-16	4.655032932472001e-16	2.1289671736176594e-17
0.8	3.118731682751912e-16	2.7885395801142633e-16	6.368146753633387e-16	2.976601894706261e-17


==> gfx/sid_comparison_m5.csv <==
x	sid	sid_opt	mono	mono2
0.0	0.0	1.7438754060324265e-17	0.0	0.0
0.005668934240362812	2.201243463944753e-21	1.6956534942247873e-17	3.3412585666407657e-71	8.261029921829086e-75
0.011337868480725623	8.756757918989026e-21	1.648239676747436e-17	1.3938456856237045e-64	6.8708323207963e-68
0.017006802721088437	1.9594883647292247e-20	1.6016254481016736e-17	1.0372119479973484e-60	7.669180510454085e-64
0.022675736961451247	3.4644839093666675e-20	1.5558023827561915e-17	5.7831553281127414e-58	5.701387719246723e-61
0.02834467120181406	5.383671166280227e-20	1.5107621344534752e-17	7.795254671919501e-56	9.606198829612785e-59
0.034013605442176874	7.71014486032187e-20	1.4664964355217868e-17	4.2801886444885597e-54	6.32937677637613e-57
0.03968253968253968	1.0437084797718938e-19	1.4229970961926842e-17	1.264554338174955e-52	2.1816136976118707e-55
0.045351473922902494	1.355775497158884e-19	1.380256003924032e-17	2.3735892535230824e-51	4.679865758811203e-54
0.05102040816326531	1.7065502675901714e-19	1.3382651227284665e-17	3.1506947033587187e-50	6.988471487408178e-53
0.0	0.0	1.7438754060324265e-17	0.0	0.0
0.05102040816326531	1.7065502675901714e-19	1.3382651227284665e-17	3.1506947033587187e-50	6.988471487408178e-53
0.10204081632653061	6.499614288078974e-19	9.92817798794581e-18	1.2585621855327757e-43	5.582647125472572e-46
0.15306122448979592	1.3928718461652444e-18	7.01995361424381e-18	8.967942255958804e-40	5.966354221262956e-42
0.20408163265306123	2.3592067067501515e-18	4.607162680436408e-18	4.7880360839064965e-37	4.2468967169475746e-39
0.25510204081632654	3.513204528716294e-18	2.6432064671101866e-18	6.180051518299021e-35	6.8513405321786405e-37
0.30612244897959184	4.8231095931179595e-18	1.085379070151123e-18	3.249345553336397e-33	4.3223467762493714e-35
0.35714285714285715	6.2607941174326405e-18	1.0543343264438249e-19	9.192712226478758e-32	1.4265040450431053e-33
0.40816326530612246	7.80141226799369e-18	9.650322980024304e-19	1.652292393159709e-30	2.9299949989840845e-32
0.45918367346938777	9.423083542607123e-18	1.5261653577217964e-18	2.1002201500115054e-29	4.189438747929019e-31
0.5102040816326531	1.1106603234509255e-17	1.8187675313292095e-18	2.0312064316499005e-28	4.5015382350827004e-30
0.5612244897959183	1.283517785638587e-17	1.8701838717760617e-18	1.5747790197131382e-27	3.838640043770645e-29
0.6122448979591837	1.459418355983874e-17	1.7053763235092298e-18	1.0171768910799114e-26	2.7045863792357664e-28
0.6632653061224489	1.6370945734444557e-17	1.3471152950535906e-18	5.636290867602867e-26	1.6233708865692642e-27
0.7142857142857143	1.8154538119398908e-17	8.161570728816543e-19	2.7408739496044244e-25	8.500722049129916e-27
0.7653061224489796	1.9935599931621728e-17	1.3140802280115575e-19	1.1910079875537074e-24	3.9573293783619153e-26
0.8163265306122449	2.170616976427941e-17	6.899235791327606e-19	4.692273983017085e-24	1.6628650068879556e-25
0.8673469387755102	2.3459535477845015e-17	1.6321874177514685e-18	1.696128941776668e-23	6.385849085844055e-25
0.9183673469387755	2.519010030769789e-17	2.6811623918503764e-18	5.680919633925415e-23	2.2644308524342635e-24
0.9693877551020408	2.689326762282216e-17	3.823939680731103e-18	1.777648086159181e-22	7.478666774734901e-24
1.0204081632653061	2.856535155675705e-17	5.0488196794779455e-18	5.233251581291519e-22	2.3173045335640264e-23
1.0714285714285714	3.020353073427474e-17	6.34522826952427e-18	1.4580870262192688e-21	6.778612095191356e-23
1.1224489795918366	3.1805882416669986e-17	7.703664800404081e-18	3.864624593859926e-21	1.8820207353711793e-22
1.1734693877551021	3.337157326996884e-17	9.115707638887447e-18	9.787510259711227e-21	4.982538600969727e-22
1.2244897959183674	3.4901355547810694e-17	1.057412852145356e-17	2.37772046339855e-20	1.2629282134749452e-21
1.2755102040816326	3.639864862410993e-17	1.2073213174090201e-17	5.559675627495242e-20	3.0757564200553457e-21
1.3265306122448979	3.7871715718465854e-17	1.360946733836853e-17	1.254991711552822e-19	7.2199195009189e-21
1.3775510204081634	3.933783770884989e-17	1.5183027657353836e-17	2.742143099632487e-19	1.638051403023784e-20
1.4285714285714286	4.083103765411541e-17	1.6800331791884458e-17	5.813347235102991e-19	3.600918259333481e-20
1.4795918367346939	4.241596786507344e-17	1.8478986190794446e-17	1.1983121950093339e-18	7.686915135751606e-20
1.530612244897959	4.421225259390808e-17	2.0256384138131638e-17	2.4062916655416898e-18	1.5966458418954543e-19
1.5816326530612246	4.6436197025277636e-17	2.2204589117733297e-17	4.7152721176544745e-18	3.2326769815837906e-19
1.6326530612244898	4.9470772874661194e-17	2.44554782421552e-17	9.030671765369852e-18	6.390259495504453e-19
1.683673469387755	5.3980795950401484e-17	2.724237563731079e-17	1.6927797788471368e-17	1.2351431142613906e-18
1.7346938775510203	6.109908043397737e-17	3.096772658954918e-17	3.109606479234418e-17	2.3374453540490033e-18
1.7857142857142858	7.272225493380068e-17	3.6311221609510163e-17	5.604591140918952e-17	4.3363382476274685e-18
1.836734693877551	9.1973419797319e-17	4.439978462586552e-17	9.92160467949985e-17	7.894951373020946e-18
1.8877551020408163	1.239149821803235e-16	5.707080283800311e-17	1.7268198047164622e-16	1.4121065513483687e-17
1.9387755102040816	1.7663152950605353e-16	7.727396545593048e-17	2.957553865064019e-16	2.4836390456869542e-17
1.989795918367347	2.628529898058298e-16	1.0967648470187285e-16	4.988863295570639e-16	4.299240478495591e-17
2.0408163265306123	4.02357051716292e-16	1.6156308488410854e-16	8.294477705525502e-16	7.33040014792794e-17
2.0918367346938775	6.254825413194249e-16	2.441582455032219e-16	1.360208085365433e-15	1.2320285870327992e-16
2.142857142857143	9.782092808227171e-16	3.745466524663831e-16	2.201600192968066e-15	2.0425470042512124e-16
2.193877551020408	1.5294237129335306e-15	5.784322508076747e-16	3.5192972624678436e-15	3.342421898798571e-16
2.2448979591836733	2.3812041400799567e-15	8.940611715587712e-16	5.559131985624433e-15	5.401929047807646e-16
2.295918367346939	3.683238086458534e-15	1.3777446209153928e-15	8.682082311263643e-15	8.627357316401548e-16
2.3469387755102042	5.652843148097742e-15	2.1115612785338015e-15	1.3412931758445454e-14	1.362306670337895e-15
2.3979591836734695	8.60252112357402e-15	3.2140029760725578e-15	2.0507345718706745e-14	2.1279058793905807e-15
2.4489795918367347	1.2977556347436537e-14	4.854562182417624e-15	3.104354492698451e-14	3.2893434305163364e-15
2.5	1.940690040764967e-14	7.273556767746736e-15	4.654657298772303e-14	5.0342158899406965e-15


==> gfx/sqrt_plus_one_surf1.csv <==
-0.5 -0.5 8.221879910604546e-6
-0.4473684210526316 -0.5 4.401333188655292e-6
-0.39473684210526316 -0.5 2.3802627317721886e-6
-0.34210526315789475 -0.5 1.3102263732759856e-6
-0.2894736842105263 -0.5 7.409595208495457e-7
-0.23684210526315788 -0.5 4.353326877792387e-7
-0.18421052631578946 -0.5 2.6911196980421263e-7
-0.13157894736842105 -0.5 1.7738139297119812e-7
-0.07894736842105263 -0.5 1.2623083137922643e-7
-0.02631578947368421 -0.5 9.794108532320856e-8
0.02631578947368421 -0.5 8.329872440226634e-8
0.07894736842105263 -0.5 7.764480820261258e-8
0.13157894736842105 -0.5 7.886974490007188e-8
0.18421052631578946 -0.5 8.64238561377517e-8
0.23684210526315788 -0.5 1.008635819262064e-7
0.2894736842105263 -0.5 1.236863465213212e-7
0.34210526315789475 -0.5 1.573259462796419e-7
0.39473684210526316 -0.5 2.052400908153968e-7
0.4473684210526316 -0.5 2.720515428520239e-7
0.5 -0.5 3.63719262734281e-7

-0.5 -0.4473684210526316 6.098342669316119e-6
-0.4473684210526316 -0.4473684210526316 3.072561403391378e-6
-0.39473684210526316 -0.4473684210526316 1.5575373662560298e-6
-0.34210526315789475 -0.4473684210526316 8.006695954287951e-7
-0.2894736842105263 -0.4473684210526316 4.2182118431113734e-7
-0.23684210526315788 -0.4473684210526316 2.3085967646201585e-7
-0.18421052631578946 -0.4473684210526316 1.334227201322439e-7
-0.13157894736842105 -0.4473684210526316 8.292576261715156e-8
-0.07894736842105263 -0.4473684210526316 5.643318637217331e-8
-0.02631578947368421 -0.4473684210526316 4.267289998456676e-8
0.02631578947368421 -0.4473684210526316 3.61522853523064e-8
0.07894736842105263 -0.4473684210526316 3.430741308365181e-8
0.13157894736842105 -0.4473684210526316 3.6151122007078115e-8
0.18421052631578946 -0.4473684210526316 4.1663976006583e-8
0.23684210526315788 -0.4473684210526316 5.156030856870392e-8
0.2894736842105263 -0.4473684210526316 6.725129438935973e-8
0.34210526315789475 -0.4473684210526316 9.091761364014283e-8
0.39473684210526316 -0.4473684210526316 1.2564653857259616e-7
0.4473684210526316 -0.4473684210526316 1.7560763013629737e-7
0.5 -0.4473684210526316 2.462501645088133e-7

-0.5 -0.39473684210526316 4.522965058391546e-6
-0.4473684210526316 -0.39473684210526316 2.132656866974441e-6
-0.39473684210526316 -0.39473684210526316 1.005471941943102e-6
-0.34210526315789475 -0.39473684210526316 4.77664279920096e-7
-0.2894736842105263 -0.39473684210526316 2.3127753456368544e-7
-0.23684210526315788 -0.39473684210526316 1.1597382557959306e-7
-0.18421052631578946 -0.39473684210526316 6.150965590859482e-8
-0.13157894736842105 -0.39473684210526316 3.538764733555816e-8
-0.07894736842105263 -0.39473684210526316 2.2680460626699858e-8
-0.02631578947368421 -0.39473684210526316 1.6570316695956975e-8
0.02631578947368421 -0.39473684210526316 1.398692263606283e-8
0.07894736842105263 -0.39473684210526316 1.363651041928846e-8
0.13157894736842105 -0.39473684210526316 1.5142425696608205e-8
0.18421052631578946 -0.39473684210526316 1.8705469861969177e-8
0.23684210526315788 -0.39473684210526316 2.5015918539414322e-8
0.2894736842105263 -0.39473684210526316 3.5296990159321e-8
0.34210526315789475 -0.39473684210526316 5.1424480361813106e-8
0.39473684210526316 -0.39473684210526316 7.609446455148056e-8
0.4473684210526316 -0.39473684210526316 1.1302182368693308e-7
0.5 -0.39473684210526316 1.671566842023816e-7

-0.5 -0.34210526315789475 3.3728688800684967e-6
-0.4473684210526316 -0.34210526315789475 1.4810934506712478e-6
-0.39473684210526316 -0.34210526315789475 6.44562381452838e-7
-0.34210526315789475 -0.34210526315789475 2.798168148001308e-7
-0.2894736842105263 -0.34210526315789475 1.2254651972695776e-7
-0.23684210526315788 -0.34210526315789475 5.51245515332668e-8
-0.18421052631578946 -0.34210526315789475 2.6149373999727965e-8
-0.13157894736842105 -0.34210526315789475 1.354795552789482e-8
-0.07894736842105263 -0.34210526315789475 7.983189742833647e-9
-0.02631578947368421 -0.34210526315789475 5.555817184226319e-9
0.02631578947368421 -0.34210526315789475 4.673797254163576e-9
0.07894736842105263 -0.34210526315789475 4.75109496399765e-9
0.13157894736842105 -0.34210526315789475 5.698235091863753e-9
0.18421052631578946 -0.34210526315789475 7.759477756916846e-9
0.23684210526315788 -0.34210526315789475 1.1512663822173176e-8
0.2894736842105263 -0.34210526315789475 1.7957468239698926e-8
0.34210526315789475 -0.34210526315789475 2.8660609600879573e-8
0.39473684210526316 -0.34210526315789475 4.5941469300630034e-8
0.4473684210526316 -0.34210526315789475 7.308592195266455e-8
0.5 -0.34210526315789475 1.1457726807466472e-7

-0.5 -0.2894736842105263 2.5473063041578625e-6
-0.4473684210526316 -0.2894736842105263 1.0384006675688337e-6
-0.39473684210526316 -0.2894736842105263 4.1454658114169946e-7
-0.34210526315789475 -0.2894736842105263 1.6266414140610348e-7
-0.2894736842105263 -0.2894736842105263 6.331062981794853e-8
-0.23684210526315788 -0.2894736842105263 2.4884460540345965e-8
-0.18421052631578946 -0.2894736842105263 1.0189332548908799e-8
-0.13157894736842105 -0.2894736842105263 4.55887077446432e-9
-0.07894736842105263 -0.2894736842105263 2.373305288746052e-9
-0.02631578947368421 -0.2894736842105263 1.5345556156506693e-9
0.02631578947368421 -0.2894736842105263 1.2870147916746083e-9
0.07894736842105263 -0.2894736842105263 1.399530991924289e-9
0.13157894736842105 -0.2894736842105263 1.8879530290668153e-9
0.18421052631578946 -0.2894736842105263 2.957383566306389e-9
0.23684210526315788 -0.2894736842105263 5.0475383351383975e-9
0.2894736842105263 -0.2894736842105263 8.941440580961939e-9
0.34210526315789475 -0.2894736842105263 1.5922435452813472e-8
0.39473684210526316 -0.2894736842105263 2.7969967827984567e-8
0.4473684210526316 -0.2894736842105263 4.798426441853085e-8
0.5 -0.2894736842105263 8.002906330564807e-8

-0.5 -0.23684210526315788 1.9659506166933963e-6
-0.4473684210526316 -0.23684210526315788 7.437728455419488e-7
-0.39473684210526316 -0.23684210526315788 2.714894957056964e-7
-0.34210526315789475 -0.23684210526315788 9.547086766647987e-8
-0.2894736842105263 -0.23684210526315788 3.245920981158526e-8
-0.23684210526315788 -0.23684210526315788 1.0814449382282772e-8
-0.18421052631578946 -0.23684210526315788 3.6439569853257437e-9
-0.13157894736842105 -0.23684210526315788 1.3195115182721002e-9
-0.07894736842105263 -0.23684210526315788 5.659894697281512e-10
-0.02631578947368421 -0.23684210526315788 3.241565773625039e-10
0.02631578947368421 -0.23684210526315788 2.711491578079686e-10
0.07894736842105263 -0.23684210526315788 3.3110911607194945e-10
0.13157894736842105 -0.23684210526315788 5.391257606362624e-10
0.18421052631578946 -0.23684210526315788 1.0374394120443016e-9
0.23684210526315788 -0.23684210526315788 2.138378360471709e-9
0.2894736842105263 -0.23684210526315788 4.438603467053915e-9
0.34210526315789475 -0.23684210526315788 8.980059053871053e-9
0.39473684210526316 -0.23684210526315788 1.7451642319963537e-8
0.4473684210526316 -0.23684210526315788 3.242221547193322e-8
0.5 -0.23684210526315788 5.7593404295786573e-8

-0.5 -0.18421052631578946 1.5668185289032893e-6
-0.4473684210526316 -0.18421052631578946 5.52365266982874e-7
-0.39473684210526316 -0.18421052631578946 1.8469948155480603e-7
-0.34210526315789475 -0.18421052631578946 5.804663387585758e-8
-0.2894736842105263 -0.18421052631578946 1.7031860234334846e-8
-0.23684210526315788 -0.18421052631578946 4.669840322005022e-9
-0.18421052631578946 -0.18421052631578946 1.2207453406176563e-9
-0.13157894736842105 -0.18421052631578946 3.2404601676536883e-10
-0.07894736842105263 -0.18421052631578946 1.0064685092306016e-10
-0.02631578947368421 -0.18421052631578946 4.608366779446281e-11
0.02631578947368421 -0.18421052631578946 3.846360487080709e-11
0.07894736842105263 -0.18421052631578946 5.849122180040595e-11
0.13157894736842105 -0.18421052631578946 1.3092594710551136e-10
0.18421052631578946 -0.18421052631578946 3.4202731886253563e-10
0.23684210526315788 -0.18421052631578946 9.040012046285497e-10
0.2894736842105263 -0.18421052631578946 2.267102929819367e-9
0.34210526315789475 -0.18421052631578946 5.280744909272396e-9
0.39473684210526316 -0.18421052631578946 1.1398914716885515e-8
0.4473684210526316 -0.18421052631578946 2.2919942175744117e-8
0.5 -0.18421052631578946 4.324792195899104e-8

-0.5 -0.13157894736842105 1.3040056045904367e-6
-0.4473684210526316 -0.13157894736842105 4.32507266862981e-7
-0.39473684210526316 -0.13157894736842105 1.3373664064220862e-7
-0.34210526315789475 -0.13157894736842105 3.784278035733072e-8
-0.2894736842105263 -0.13157894736842105 9.591255567081426e-9
-0.23684210526315788 -0.13157894736842105 2.1291946402511694e-9
-0.18421052631578946 -0.13157894736842105 4.081400904002651e-10
-0.13157894736842105 -0.13157894736842105 6.927984809683489e-11
-0.07894736842105263 -0.13157894736842105 1.2164347572336711e-11
-0.02631578947368421 -0.13157894736842105 3.4419811537139986e-12
0.02631578947368421 -0.13157894736842105 2.867996639903045e-12
0.07894736842105263 -0.13157894736842105 7.033379414823468e-12
0.13157894736842105 -0.13157894736842105 2.7750864455915777e-11
0.18421052631578946 -0.13157894736842105 1.1294620363769709e-10
0.23684210526315788 -0.13157894736842105 4.0546330871133147e-10
0.2894736842105263 -0.13157894736842105 1.2502875580809897e-9
0.34210526315789475 -0.13157894736842105 3.3545134607562027e-9
0.39473684210526316 -0.13157894736842105 7.995397156390084e-9
0.4473684210526316 -0.13157894736842105 1.7265531233413584e-8
0.5 -0.13157894736842105 3.434127459115453e-8

-0.5 -0.07894736842105263 1.145459311157595e-6
-0.4473684210526316 -0.07894736842105263 3.6308794655958434e-7
-0.39473684210526316 -0.07894736842105263 1.0576268915525405e-7
-0.34210526315789475 -0.07894736842105263 2.753572111748008e-8
-0.2894736842105263 -0.07894736842105263 6.171762037274552e-9
-0.23684210526315788 -0.07894736842105263 1.129988377157154e-9
-0.18421052631578946 -0.07894736842105263 1.5696802452464863e-10
-0.13157894736842105 -0.07894736842105263 1.506938865409128e-11
-0.07894736842105263 -0.07894736842105263 9.706413414586042e-13
-0.02631578947368421 -0.07894736842105263 7.640826015818692e-14
0.02631578947368421 -0.07894736842105263 6.359340174275258e-14
0.07894736842105263 -0.07894736842105263 5.592769287210461e-13
0.13157894736842105 -0.07894736842105263 6.000852663145149e-12
0.18421052631578946 -0.07894736842105263 4.307375606254061e-11
0.23684210526315788 -0.07894736842105263 2.1278746129960882e-10
0.2894736842105263 -0.07894736842105263 7.931278687203523e-10
0.34210526315789475 -0.07894736842105263 2.397864496736433e-9
0.39473684210526316 -0.07894736842105263 6.186426583800745e-9
0.4473684210526316 -0.07894736842105263 1.4112956205997536e-8
0.5 -0.07894736842105263 2.919974413064824e-8

-0.5 -0.02631578947368421 1.071031003899345e-6
-0.4473684210526316 -0.02631578947368421 3.313595625479468e-7
-0.39473684210526316 -0.02631578947368421 9.342955220734325e-8
-0.34210526315789475 -0.02631578947368421 2.3216776313186296e-8
-0.2894736842105263 -0.02631578947368421 4.844117112718045e-9
-0.23684210526315788 -0.02631578947368421 7.869687512696113e-10
-0.18421052631578946 -0.02631578947368421 8.752280131151458e-11
-0.13157894736842105 -0.02631578947368421 5.197888667349361e-12
-0.07894736842105263 -0.02631578947368421 9.319416017491391e-14
-0.02631578947368421 -0.02631578947368421 1.2313773800126387e-16
0.02631578947368421 -0.02631578947368421 1.0242610904591576e-16
0.07894736842105263 -0.02631578947368421 5.360359812579333e-14
0.13157894736842105 -0.02631578947368421 2.0637255364323586e-12
0.18421052631578946 -0.02631578947368421 2.3914871715334855e-11
0.23684210526315788 -0.02631578947368421 1.473544688814511e-10
0.2894736842105263 -0.02631578947368421 6.180187623693662e-10
0.34210526315789475 -0.02631578947368421 2.0035828121134536e-9
0.39473684210526316 -0.02631578947368421 5.404600882348207e-9
0.4473684210526316 -0.02631578947368421 1.2705603766474768e-8
0.5 -0.02631578947368421 2.685115396533396e-8

-0.5 0.02631578947368421 1.071031003899345e-6
-0.4473684210526316 0.02631578947368421 3.313595625479468e-7
-0.39473684210526316 0.02631578947368421 9.342955220734325e-8
-0.34210526315789475 0.02631578947368421 2.3216776313186296e-8
-0.2894736842105263 0.02631578947368421 4.844117112718045e-9
-0.23684210526315788 0.02631578947368421 7.869687512696113e-10
-0.18421052631578946 0.02631578947368421 8.752280131151458e-11
-0.13157894736842105 0.02631578947368421 5.197888667349361e-12
-0.07894736842105263 0.02631578947368421 9.319416017491391e-14
-0.02631578947368421 0.02631578947368421 1.2313773800126387e-16
0.02631578947368421 0.02631578947368421 1.0242610904591576e-16
0.07894736842105263 0.02631578947368421 5.360359812579333e-14
0.13157894736842105 0.02631578947368421 2.0637255364323586e-12
0.18421052631578946 0.02631578947368421 2.3914871715334855e-11
0.23684210526315788 0.02631578947368421 1.473544688814511e-10
0.2894736842105263 0.02631578947368421 6.180187623693662e-10
0.34210526315789475 0.02631578947368421 2.0035828121134536e-9
0.39473684210526316 0.02631578947368421 5.404600882348207e-9
0.4473684210526316 0.02631578947368421 1.2705603766474768e-8
0.5 0.02631578947368421 2.685115396533396e-8

-0.5 0.07894736842105263 1.145459311157595e-6
-0.4473684210526316 0.07894736842105263 3.6308794655958434e-7
-0.39473684210526316 0.07894736842105263 1.0576268915525405e-7
-0.34210526315789475 0.07894736842105263 2.753572111748008e-8
-0.2894736842105263 0.07894736842105263 6.171762037274552e-9
-0.23684210526315788 0.07894736842105263 1.129988377157154e-9
-0.18421052631578946 0.07894736842105263 1.5696802452464863e-10
-0.13157894736842105 0.07894736842105263 1.506938865409128e-11
-0.07894736842105263 0.07894736842105263 9.706413414586042e-13
-0.02631578947368421 0.07894736842105263 7.640826015818692e-14
0.02631578947368421 0.07894736842105263 6.359340174275258e-14
0.07894736842105263 0.07894736842105263 5.592769287210461e-13
0.13157894736842105 0.07894736842105263 6.000852663145149e-12
0.18421052631578946 0.07894736842105263 4.307375606254061e-11
0.23684210526315788 0.07894736842105263 2.1278746129960882e-10
0.2894736842105263 0.07894736842105263 7.931278687203523e-10
0.34210526315789475 0.07894736842105263 2.397864496736433e-9
0.39473684210526316 0.07894736842105263 6.186426583800745e-9
0.4473684210526316 0.07894736842105263 1.4112956205997536e-8
0.5 0.07894736842105263 2.919974413064824e-8

-0.5 0.13157894736842105 1.3040056045904367e-6
-0.4473684210526316 0.13157894736842105 4.32507266862981e-7
-0.39473684210526316 0.13157894736842105 1.3373664064220862e-7
-0.34210526315789475 0.13157894736842105 3.784278035733072e-8
-0.2894736842105263 0.13157894736842105 9.591255567081426e-9
-0.23684210526315788 0.13157894736842105 2.1291946402511694e-9
-0.18421052631578946 0.13157894736842105 4.081400904002651e-10
-0.13157894736842105 0.13157894736842105 6.927984809683489e-11
-0.07894736842105263 0.13157894736842105 1.2164347572336711e-11
-0.02631578947368421 0.13157894736842105 3.4419811537139986e-12
0.02631578947368421 0.13157894736842105 2.867996639903045e-12
0.07894736842105263 0.13157894736842105 7.033379414823468e-12
0.13157894736842105 0.13157894736842105 2.7750864455915777e-11
0.18421052631578946 0.13157894736842105 1.1294620363769709e-10
0.23684210526315788 0.13157894736842105 4.0546330871133147e-10
0.2894736842105263 0.13157894736842105 1.2502875580809897e-9
0.34210526315789475 0.13157894736842105 3.3545134607562027e-9
0.39473684210526316 0.13157894736842105 7.995397156390084e-9
0.4473684210526316 0.13157894736842105 1.7265531233413584e-8
0.5 0.13157894736842105 3.434127459115453e-8

-0.5 0.18421052631578946 1.5668185289032893e-6
-0.4473684210526316 0.18421052631578946 5.52365266982874e-7
-0.39473684210526316 0.18421052631578946 1.8469948155480603e-7
-0.34210526315789475 0.18421052631578946 5.804663387585758e-8
-0.2894736842105263 0.18421052631578946 1.7031860234334846e-8
-0.23684210526315788 0.18421052631578946 4.669840322005022e-9
-0.18421052631578946 0.18421052631578946 1.2207453406176563e-9
-0.13157894736842105 0.18421052631578946 3.2404601676536883e-10
-0.07894736842105263 0.18421052631578946 1.0064685092306016e-10
-0.02631578947368421 0.18421052631578946 4.608366779446281e-11
0.02631578947368421 0.18421052631578946 3.846360487080709e-11
0.07894736842105263 0.18421052631578946 5.849122180040595e-11
0.13157894736842105 0.18421052631578946 1.3092594710551136e-10
0.18421052631578946 0.18421052631578946 3.4202731886253563e-10
0.23684210526315788 0.18421052631578946 9.040012046285497e-10
0.2894736842105263 0.18421052631578946 2.267102929819367e-9
0.34210526315789475 0.18421052631578946 5.280744909272396e-9
0.39473684210526316 0.18421052631578946 1.1398914716885515e-8
0.4473684210526316 0.18421052631578946 2.2919942175744117e-8
0.5 0.18421052631578946 4.324792195899104e-8

-0.5 0.23684210526315788 1.9659506166933963e-6
-0.4473684210526316 0.23684210526315788 7.437728455419488e-7
-0.39473684210526316 0.23684210526315788 2.714894957056964e-7
-0.34210526315789475 0.23684210526315788 9.547086766647987e-8
-0.2894736842105263 0.23684210526315788 3.245920981158526e-8
-0.23684210526315788 0.23684210526315788 1.0814449382282772e-8
-0.18421052631578946 0.23684210526315788 3.6439569853257437e-9
-0.13157894736842105 0.23684210526315788 1.3195115182721002e-9
-0.07894736842105263 0.23684210526315788 5.659894697281512e-10
-0.02631578947368421 0.23684210526315788 3.241565773625039e-10
0.02631578947368421 0.23684210526315788 2.711491578079686e-10
0.07894736842105263 0.23684210526315788 3.3110911607194945e-10
0.13157894736842105 0.23684210526315788 5.391257606362624e-10
0.18421052631578946 0.23684210526315788 1.0374394120443016e-9
0.23684210526315788 0.23684210526315788 2.138378360471709e-9
0.2894736842105263 0.23684210526315788 4.438603467053915e-9
0.34210526315789475 0.23684210526315788 8.980059053871053e-9
0.39473684210526316 0.23684210526315788 1.7451642319963537e-8
0.4473684210526316 0.23684210526315788 3.242221547193322e-8
0.5 0.23684210526315788 5.7593404295786573e-8

-0.5 0.2894736842105263 2.5473063041578625e-6
-0.4473684210526316 0.2894736842105263 1.0384006675688337e-6
-0.39473684210526316 0.2894736842105263 4.1454658114169946e-7
-0.34210526315789475 0.2894736842105263 1.6266414140610348e-7
-0.2894736842105263 0.2894736842105263 6.331062981794853e-8
-0.23684210526315788 0.2894736842105263 2.4884460540345965e-8
-0.18421052631578946 0.2894736842105263 1.0189332548908799e-8
-0.13157894736842105 0.2894736842105263 4.55887077446432e-9
-0.07894736842105263 0.2894736842105263 2.373305288746052e-9
-0.02631578947368421 0.2894736842105263 1.5345556156506693e-9
0.02631578947368421 0.2894736842105263 1.2870147916746083e-9
0.07894736842105263 0.2894736842105263 1.399530991924289e-9
0.13157894736842105 0.2894736842105263 1.8879530290668153e-9
0.18421052631578946 0.2894736842105263 2.957383566306389e-9
0.23684210526315788 0.2894736842105263 5.0475383351383975e-9
0.2894736842105263 0.2894736842105263 8.941440580961939e-9
0.34210526315789475 0.2894736842105263 1.5922435452813472e-8
0.39473684210526316 0.2894736842105263 2.7969967827984567e-8
0.4473684210526316 0.2894736842105263 4.798426441853085e-8
0.5 0.2894736842105263 8.002906330564807e-8

-0.5 0.34210526315789475 3.3728688800684967e-6
-0.4473684210526316 0.34210526315789475 1.4810934506712478e-6
-0.39473684210526316 0.34210526315789475 6.44562381452838e-7
-0.34210526315789475 0.34210526315789475 2.798168148001308e-7
-0.2894736842105263 0.34210526315789475 1.2254651972695776e-7
-0.23684210526315788 0.34210526315789475 5.51245515332668e-8
-0.18421052631578946 0.34210526315789475 2.6149373999727965e-8
-0.13157894736842105 0.34210526315789475 1.354795552789482e-8
-0.07894736842105263 0.34210526315789475 7.983189742833647e-9
-0.02631578947368421 0.34210526315789475 5.555817184226319e-9
0.02631578947368421 0.34210526315789475 4.673797254163576e-9
0.07894736842105263 0.34210526315789475 4.75109496399765e-9
0.13157894736842105 0.34210526315789475 5.698235091863753e-9
0.18421052631578946 0.34210526315789475 7.759477756916846e-9
0.23684210526315788 0.34210526315789475 1.1512663822173176e-8
0.2894736842105263 0.34210526315789475 1.7957468239698926e-8
0.34210526315789475 0.34210526315789475 2.8660609600879573e-8
0.39473684210526316 0.34210526315789475 4.5941469300630034e-8
0.4473684210526316 0.34210526315789475 7.308592195266455e-8
0.5 0.34210526315789475 1.1457726807466472e-7

-0.5 0.39473684210526316 4.522965058391546e-6
-0.4473684210526316 0.39473684210526316 2.132656866974441e-6
-0.39473684210526316 0.39473684210526316 1.005471941943102e-6
-0.34210526315789475 0.39473684210526316 4.77664279920096e-7
-0.2894736842105263 0.39473684210526316 2.3127753456368544e-7
-0.23684210526315788 0.39473684210526316 1.1597382557959306e-7
-0.18421052631578946 0.39473684210526316 6.150965590859482e-8
-0.13157894736842105 0.39473684210526316 3.538764733555816e-8
-0.07894736842105263 0.39473684210526316 2.2680460626699858e-8
-0.02631578947368421 0.39473684210526316 1.6570316695956975e-8
0.02631578947368421 0.39473684210526316 1.398692263606283e-8
0.07894736842105263 0.39473684210526316 1.363651041928846e-8
0.13157894736842105 0.39473684210526316 1.5142425696608205e-8
0.18421052631578946 0.39473684210526316 1.8705469861969177e-8
0.23684210526315788 0.39473684210526316 2.5015918539414322e-8
0.2894736842105263 0.39473684210526316 3.5296990159321e-8
0.34210526315789475 0.39473684210526316 5.1424480361813106e-8
0.39473684210526316 0.39473684210526316 7.609446455148056e-8
0.4473684210526316 0.39473684210526316 1.1302182368693308e-7
0.5 0.39473684210526316 1.671566842023816e-7

-0.5 0.4473684210526316 6.098342669316119e-6
-0.4473684210526316 0.4473684210526316 3.072561403391378e-6
-0.39473684210526316 0.4473684210526316 1.5575373662560298e-6
-0.34210526315789475 0.4473684210526316 8.006695954287951e-7
-0.2894736842105263 0.4473684210526316 4.2182118431113734e-7
-0.23684210526315788 0.4473684210526316 2.3085967646201585e-7
-0.18421052631578946 0.4473684210526316 1.334227201322439e-7
-0.13157894736842105 0.4473684210526316 8.292576261715156e-8
-0.07894736842105263 0.4473684210526316 5.643318637217331e-8
-0.02631578947368421 0.4473684210526316 4.267289998456676e-8
0.02631578947368421 0.4473684210526316 3.61522853523064e-8
0.07894736842105263 0.4473684210526316 3.430741308365181e-8
0.13157894736842105 0.4473684210526316 3.6151122007078115e-8
0.18421052631578946 0.4473684210526316 4.1663976006583e-8
0.23684210526315788 0.4473684210526316 5.156030856870392e-8
0.2894736842105263 0.4473684210526316 6.725129438935973e-8
0.34210526315789475 0.4473684210526316 9.091761364014283e-8
0.39473684210526316 0.4473684210526316 1.2564653857259616e-7
0.4473684210526316 0.4473684210526316 1.7560763013629737e-7
0.5 0.4473684210526316 2.462501645088133e-7

-0.5 0.5 8.221879910604546e-6
-0.4473684210526316 0.5 4.401333188655292e-6
-0.39473684210526316 0.5 2.3802627317721886e-6
-0.34210526315789475 0.5 1.3102263732759856e-6
-0.2894736842105263 0.5 7.409595208495457e-7
-0.23684210526315788 0.5 4.353326877792387e-7
-0.18421052631578946 0.5 2.6911196980421263e-7
-0.13157894736842105 0.5 1.7738139297119812e-7
-0.07894736842105263 0.5 1.2623083137922643e-7
-0.02631578947368421 0.5 9.794108532320856e-8
0.02631578947368421 0.5 8.329872440226634e-8
0.07894736842105263 0.5 7.764480820261258e-8
0.13157894736842105 0.5 7.886974490007188e-8
0.18421052631578946 0.5 8.64238561377517e-8
0.23684210526315788 0.5 1.008635819262064e-7
0.2894736842105263 0.5 1.236863465213212e-7
0.34210526315789475 0.5 1.573259462796419e-7
0.39473684210526316 0.5 2.052400908153968e-7
0.4473684210526316 0.5 2.720515428520239e-7
0.5 0.5 3.63719262734281e-7



==> gfx/sqrt_plus_one_surf2.csv <==
-0.5 -0.5 1.8724184144381538e-12
-0.4473684210526316 -0.5 4.888973546647414e-13
-0.39473684210526316 -0.5 1.3705809967985663e-13
-0.34210526315789475 -0.5 4.227201772450583e-14
-0.2894736842105263 -0.5 1.4627641230098384e-14
-0.23684210526315788 -0.5 5.839545822304548e-15
-0.18421052631578946 -0.5 2.8754031331141286e-15
-0.13157894736842105 -0.5 1.6865099165078523e-15
-0.07894736842105263 -0.5 1.0469957674021326e-15
-0.02631578947368421 -0.5 8.697087927836319e-16
0.02631578947368421 -0.5 1.0083531637490468e-15
0.07894736842105263 -0.5 1.1525338709317154e-15
0.13157894736842105 -0.5 1.3860345687416327e-15
0.18421052631578946 -0.5 2.0841239289140424e-15
0.23684210526315788 -0.5 3.556755490032906e-15
0.2894736842105263 -0.5 6.2232796340360456e-15
0.34210526315789475 -0.5 1.1117639154831218e-14
0.39473684210526316 -0.5 2.0381809518230875e-14
0.4473684210526316 -0.5 3.799960636512165e-14
0.5 -0.5 7.112339815834843e-14

-0.5 -0.4473684210526316 7.554021309577237e-13
-0.4473684210526316 -0.4473684210526316 1.6813807810370682e-13
-0.39473684210526316 -0.4473684210526316 4.020764238505427e-14
-0.34210526315789475 -0.4473684210526316 1.0732108263029194e-14
-0.2894736842105263 -0.4473684210526316 3.2592218049429624e-15
-0.23684210526315788 -0.4473684210526316 1.0676276729494099e-15
-0.18421052631578946 -0.4473684210526316 5.107180115243685e-16
-0.13157894736842105 -0.4473684210526316 3.72039687647447e-16
-0.07894736842105263 -0.4473684210526316 1.6618247930872754e-16
-0.02631578947368421 -0.4473684210526316 1.1849716342145444e-16
0.02631578947368421 -0.4473684210526316 2.657337706958042e-16
0.07894736842105263 -0.4473684210526316 2.8350605826937975e-16
0.13157894736842105 -0.4473684210526316 2.508088048488217e-16
0.18421052631578946 -0.4473684210526316 5.282334836493363e-16
0.23684210526315788 -0.4473684210526316 1.1350106045892326e-15
0.2894736842105263 -0.4473684210526316 2.1760555790877704e-15
0.34210526315789475 -0.4473684210526316 4.218225974181977e-15
0.39473684210526316 -0.4473684210526316 8.528322813201773e-15
0.4473684210526316 -0.4473684210526316 1.7522002893556013e-14
0.5 -0.4473684210526316 3.573762161540292e-14

-0.5 -0.39473684210526316 2.9182261004660185e-13
-0.4473684210526316 -0.39473684210526316 5.39335490306656e-14
-0.39473684210526316 -0.39473684210526316 1.0578868548295888e-14
-0.34210526315789475 -0.39473684210526316 2.3372233269972246e-15
-0.2894736842105263 -0.39473684210526316 6.904777241195994e-16
-0.23684210526315788 -0.39473684210526316 1.807713507265766e-16
-0.18421052631578946 -0.39473684210526316 6.419862013624264e-17
-0.13157894736842105 -0.39473684210526316 1.3263402240042494e-16
-0.07894736842105263 -0.39473684210526316 9.418420882650573e-17
-0.02631578947368421 -0.39473684210526316 8.332013614410535e-17
0.02631578947368421 -0.39473684210526316 1.2569899773162976e-16
0.07894736842105263 -0.39473684210526316 1.0969024023028877e-16
0.13157894736842105 -0.39473684210526316 3.2304936705551027e-17
0.18421052631578946 -0.39473684210526316 1.800778739033228e-16
0.23684210526315788 -0.39473684210526316 4.045532597334299e-16
0.2894736842105263 -0.39473684210526316 7.37229715922239e-16
0.34210526315789475 -0.39473684210526316 1.5199720824133256e-15
0.39473684210526316 -0.39473684210526316 3.5201589533774174e-15
0.4473684210526316 -0.39473684210526316 8.15892974999898e-15
0.5 -0.39473684210526316 1.8288739703775523e-14

-0.5 -0.34210526315789475 1.0886827678760673e-13
-0.4473684210526316 -0.34210526315789475 1.6300449655738758e-14
-0.39473684210526316 -0.34210526315789475 2.5632761757669164e-15
-0.34210526315789475 -0.34210526315789475 3.5401674309988723e-16
-0.2894736842105263 -0.34210526315789475 1.4190006121969585e-16
-0.23684210526315788 -0.34210526315789475 1.1187401378964314e-16
-0.18421052631578946 -0.34210526315789475 8.660504569008313e-17
-0.13157894736842105 -0.34210526315789475 9.834088529939022e-17
-0.07894736842105263 -0.34210526315789475 9.688725173111834e-17
-0.02631578947368421 -0.34210526315789475 9.635408845431406e-17
0.02631578947368421 -0.34210526315789475 1.0257910113533683e-16
0.07894736842105263 -0.34210526315789475 9.730312757029694e-17
0.13157894736842105 -0.34210526315789475 9.294339480515386e-17
0.18421052631578946 -0.34210526315789475 1.2824243835086322e-16
0.23684210526315788 -0.34210526315789475 1.7211663306712107e-16
0.2894736842105263 -0.34210526315789475 2.0260210144514047e-16
0.34210526315789475 -0.34210526315789475 4.866256751495863e-16
0.39473684210526316 -0.34210526315789475 1.4791408330175106e-15
0.4473684210526316 -0.34210526315789475 3.942502346253989e-15
0.5 -0.34210526315789475 9.6883615960256e-15

-0.5 -0.2894736842105263 3.97735774009038e-14
-0.4473684210526316 -0.2894736842105263 4.593680062584995e-15
-0.39473684210526316 -0.2894736842105263 6.306298063929653e-16
-0.34210526315789475 -0.2894736842105263 1.3337624715034674e-16
-0.2894736842105263 -0.2894736842105263 8.082286666194061e-17
-0.23684210526315788 -0.2894736842105263 9.4813736955543e-17
-0.18421052631578946 -0.2894736842105263 9.396814330424098e-17
-0.13157894736842105 -0.2894736842105263 9.54855699026094e-17
-0.07894736842105263 -0.2894736842105263 9.66479851395741e-17
-0.02631578947368421 -0.2894736842105263 9.764935459818973e-17
0.02631578947368421 -0.2894736842105263 9.91399863018333e-17
0.07894736842105263 -0.2894736842105263 9.920421224799914e-17
0.13157894736842105 -0.2894736842105263 1.0140611234706305e-16
0.18421052631578946 -0.2894736842105263 1.0808166064886442e-16
0.23684210526315788 -0.2894736842105263 9.954032763790693e-17
0.2894736842105263 -0.2894736842105263 3.3504427915637487e-17
0.34210526315789475 -0.2894736842105263 1.851377597940752e-16
0.39473684210526316 -0.2894736842105263 7.184229552346943e-16
0.4473684210526316 -0.2894736842105263 2.0512585581395418e-15
0.5 -0.2894736842105263 5.385827958274296e-15

-0.5 -0.23684210526315788 1.4801112920608138e-14
-0.4473684210526316 -0.23684210526315788 1.2507133966098765e-15
-0.39473684210526316 -0.23684210526315788 3.9762125851920496e-17
-0.34210526315789475 -0.23684210526315788 9.60835078763011e-17
-0.2894736842105263 -0.23684210526315788 9.16538871794339e-17
-0.23684210526315788 -0.23684210526315788 9.262605960124724e-17
-0.18421052631578946 -0.23684210526315788 9.399230329945948e-17
-0.13157894736842105 -0.23684210526315788 9.518431340471575e-17
-0.07894736842105263 -0.23684210526315788 9.637373607581422e-17
-0.02631578947368421 -0.23684210526315788 9.751621302663937e-17
0.02631578947368421 -0.23684210526315788 9.863687924356354e-17
0.07894736842105263 -0.23684210526315788 9.966396832875894e-17
0.13157894736842105 -0.23684210526315788 1.0106084966199924e-16
0.18421052631578946 -0.23684210526315788 1.016366986971857e-16
0.23684210526315788 -0.23684210526315788 9.705455720271031e-17
0.2894736842105263 -0.23684210526315788 9.738954780038966e-17
0.34210526315789475 -0.23684210526315788 1.728820949383476e-16
0.39473684210526316 -0.23684210526315788 4.272811932149702e-16
0.4473684210526316 -0.23684210526315788 1.136894715388384e-15
0.5 -0.23684210526315788 3.1327179713936625e-15

-0.5 -0.18421052631578946 5.756682334114866e-15
-0.4473684210526316 -0.18421052631578946 4.418157507947464e-16
-0.39473684210526316 -0.18421052631578946 1.0425640062497992e-16
-0.34210526315789475 -0.18421052631578946 8.877206674622142e-17
-0.2894736842105263 -0.18421052631578946 9.121207356619757e-17
-0.23684210526315788 -0.18421052631578946 9.248423737966733e-17
-0.18421052631578946 -0.18421052631578946 9.375556089510732e-17
-0.13157894736842105 -0.18421052631578946 9.498284460024846e-17
-0.07894736842105263 -0.18421052631578946 9.617457940431328e-17
-0.02631578947368421 -0.18421052631578946 9.733118807352668e-17
0.02631578947368421 -0.18421052631578946 9.845368537470573e-17
0.07894736842105263 -0.18421052631578946 9.955102033279086e-17
0.13157894736842105 -0.18421052631578946 1.0061000545226349e-16
0.18421052631578946 -0.18421052631578946 1.0139044457509193e-16
0.23684210526315788 -0.18421052631578946 1.0273204890622494e-16
0.2894736842105263 -0.18421052631578946 1.1154240056106938e-16
0.34210526315789475 -0.18421052631578946 1.4336273666725365e-16
0.39473684210526316 -0.18421052631578946 2.36930326981508e-16
0.4473684210526316 -0.18421052631578946 6.043258159566249e-16
0.5 -0.18421052631578946 1.8837097507286334e-15

-0.5 -0.13157894736842105 2.5198144486374844e-15
-0.4473684210526316 -0.13157894736842105 5.747577116743155e-17
-0.39473684210526316 -0.13157894736842105 8.523270151750008e-17
-0.34210526315789475 -0.13157894736842105 8.976785627054095e-17
-0.2894736842105263 -0.13157894736842105 9.100792782837238e-17
-0.23684210526315788 -0.13157894736842105 9.232137059356207e-17
-0.18421052631578946 -0.13157894736842105 9.359377054182456e-17
-0.13157894736842105 -0.13157894736842105 9.482857141288577e-17
-0.07894736842105263 -0.13157894736842105 9.602710143355264e-17
-0.02631578947368421 -0.13157894736842105 9.719096453725411e-17
0.02631578947368421 -0.13157894736842105 9.832178694752172e-17
0.07894736842105263 -0.13157894736842105 9.942131876599211e-17
0.13157894736842105 -0.13157894736842105 1.0048698838239128e-16
0.18421052631578946 -0.13157894736842105 1.015725296937496e-16
0.23684210526315788 -0.13157894736842105 1.030398422552121e-16
0.2894736842105263 -0.13157894736842105 1.0476153387506341e-16
0.34210526315789475 -0.13157894736842105 9.932888549217916e-17
0.39473684210526316 -0.13157894736842105 6.955344042415795e-17
0.4473684210526316 -0.13157894736842105 2.8355597140772106e-16
0.5 -0.13157894736842105 1.229925585378894e-15

-0.5 -0.07894736842105263 1.3858506971076935e-15
-0.4473684210526316 -0.07894736842105263 1.266082471015757e-16
-0.39473684210526316 -0.07894736842105263 8.927845738262403e-17
-0.34210526315789475 -0.07894736842105263 8.955228010619065e-17
-0.2894736842105263 -0.07894736842105263 9.090093210833028e-17
-0.23684210526315788 -0.07894736842105263 9.221257276037648e-17
-0.18421052631578946 -0.07894736842105263 9.348754277034319e-17
-0.13157894736842105 -0.07894736842105263 9.472608224505578e-17
-0.07894736842105263 -0.07894736842105263 9.59290267564547e-17
-0.02631578947368421 -0.07894736842105263 9.709758539790597e-17
0.02631578947368421 -0.07894736842105263 9.823316510727965e-17
0.07894736842105263 -0.07894736842105263 9.933725405901766e-17
0.13157894736842105 -0.07894736842105263 1.0041207050734365e-16
0.18421052631578946 -0.07894736842105263 1.0145392476538536e-16
0.23684210526315788 -0.07894736842105263 1.0228600704343651e-16
0.2894736842105263 -0.07894736842105263 1.0150390670997298e-16
0.34210526315789475 -0.07894736842105263 9.314363898980704e-17
0.39473684210526316 -0.07894736842105263 7.55276359289729e-17
0.4473684210526316 -0.07894736842105263 2.47560583940921e-16
0.5 -0.07894736842105263 1.0085295106990439e-15

-0.5 -0.02631578947368421 9.662789557427555e-16
-0.4473684210526316 -0.02631578947368421 8.23206569679566e-17
-0.39473684210526316 -0.02631578947368421 8.782279136558314e-17
-0.34210526315789475 -0.02631578947368421 8.949957971873499e-17
-0.2894736842105263 -0.02631578947368421 9.08477097958213e-17
-0.23684210526315788 -0.02631578947368421 9.215889400230354e-17
-0.18421052631578946 -0.02631578947368421 9.343479421206601e-17
-0.13157894736842105 -0.02631578947368421 9.467502598937303e-17
-0.07894736842105263 -0.02631578947368421 9.588006835319146e-17
-0.02631578947368421 -0.02631578947368421 9.705090891312424e-17
0.02631578947368421 -0.02631578947368421 9.818881723639999e-17
0.07894736842105263 -0.02631578947368421 9.929519877184945e-17
0.13157894736842105 -0.02631578947368421 1.0037139716046968e-16
0.18421052631578946 -0.02631578947368421 1.0141921531723801e-16
0.23684210526315788 -0.02631578947368421 1.0248172638583619e-16
0.2894736842105263 -0.02631578947368421 1.0412813457402778e-16
0.34210526315789475 -0.02631578947368421 1.1078098321303062e-16
0.39473684210526316 -0.02631578947368421 1.4830889531195708e-16
0.4473684210526316 -0.02631578947368421 3.2835225409968566e-16
0.5 -0.02631578947368421 9.958338562382933e-16

-0.5 0.02631578947368421 9.662789557427555e-16
-0.4473684210526316 0.02631578947368421 8.23206569679566e-17
-0.39473684210526316 0.02631578947368421 8.782279136558314e-17
-0.34210526315789475 0.02631578947368421 8.949957971873499e-17
-0.2894736842105263 0.02631578947368421 9.08477097958213e-17
-0.23684210526315788 0.02631578947368421 9.215889400230354e-17
-0.18421052631578946 0.02631578947368421 9.343479421206601e-17
-0.13157894736842105 0.02631578947368421 9.467502598937303e-17
-0.07894736842105263 0.02631578947368421 9.588006835319146e-17
-0.02631578947368421 0.02631578947368421 9.705090891312424e-17
0.02631578947368421 0.02631578947368421 9.818881723639999e-17
0.07894736842105263 0.02631578947368421 9.929519877184945e-17
0.13157894736842105 0.02631578947368421 1.0037139716046968e-16
0.18421052631578946 0.02631578947368421 1.0141921531723801e-16
0.23684210526315788 0.02631578947368421 1.0248172638583619e-16
0.2894736842105263 0.02631578947368421 1.0412813457402778e-16
0.34210526315789475 0.02631578947368421 1.1078098321303062e-16
0.39473684210526316 0.02631578947368421 1.4830889531195708e-16
0.4473684210526316 0.02631578947368421 3.2835225409968566e-16
0.5 0.02631578947368421 9.958338562382933e-16

-0.5 0.07894736842105263 1.3858506971076935e-15
-0.4473684210526316 0.07894736842105263 1.266082471015757e-16
-0.39473684210526316 0.07894736842105263 8.927845738262403e-17
-0.34210526315789475 0.07894736842105263 8.955228010619065e-17
-0.2894736842105263 0.07894736842105263 9.090093210833028e-17
-0.23684210526315788 0.07894736842105263 9.221257276037648e-17
-0.18421052631578946 0.07894736842105263 9.348754277034319e-17
-0.13157894736842105 0.07894736842105263 9.472608224505578e-17
-0.07894736842105263 0.07894736842105263 9.59290267564547e-17
-0.02631578947368421 0.07894736842105263 9.709758539790597e-17
0.02631578947368421 0.07894736842105263 9.823316510727965e-17
0.07894736842105263 0.07894736842105263 9.933725405901766e-17
0.13157894736842105 0.07894736842105263 1.0041207050734365e-16
0.18421052631578946 0.07894736842105263 1.0145392476538536e-16
0.23684210526315788 0.07894736842105263 1.0228600704343651e-16
0.2894736842105263 0.07894736842105263 1.0150390670997298e-16
0.34210526315789475 0.07894736842105263 9.314363898980704e-17
0.39473684210526316 0.07894736842105263 7.55276359289729e-17
0.4473684210526316 0.07894736842105263 2.47560583940921e-16
0.5 0.07894736842105263 1.0085295106990439e-15

-0.5 0.13157894736842105 2.5198144486374844e-15
-0.4473684210526316 0.13157894736842105 5.747577116743155e-17
-0.39473684210526316 0.13157894736842105 8.523270151750008e-17
-0.34210526315789475 0.13157894736842105 8.976785627054095e-17
-0.2894736842105263 0.13157894736842105 9.100792782837238e-17
-0.23684210526315788 0.13157894736842105 9.232137059356207e-17
-0.18421052631578946 0.13157894736842105 9.359377054182456e-17
-0.13157894736842105 0.13157894736842105 9.482857141288577e-17
-0.07894736842105263 0.13157894736842105 9.602710143355264e-17
-0.02631578947368421 0.13157894736842105 9.719096453725411e-17
0.02631578947368421 0.13157894736842105 9.832178694752172e-17
0.07894736842105263 0.13157894736842105 9.942131876599211e-17
0.13157894736842105 0.13157894736842105 1.0048698838239128e-16
0.18421052631578946 0.13157894736842105 1.015725296937496e-16
0.23684210526315788 0.13157894736842105 1.030398422552121e-16
0.2894736842105263 0.13157894736842105 1.0476153387506341e-16
0.34210526315789475 0.13157894736842105 9.932888549217916e-17
0.39473684210526316 0.13157894736842105 6.955344042415795e-17
0.4473684210526316 0.13157894736842105 2.8355597140772106e-16
0.5 0.13157894736842105 1.229925585378894e-15

-0.5 0.18421052631578946 5.756682334114866e-15
-0.4473684210526316 0.18421052631578946 4.418157507947464e-16
-0.39473684210526316 0.18421052631578946 1.0425640062497992e-16
-0.34210526315789475 0.18421052631578946 8.877206674622142e-17
-0.2894736842105263 0.18421052631578946 9.121207356619757e-17
-0.23684210526315788 0.18421052631578946 9.248423737966733e-17
-0.18421052631578946 0.18421052631578946 9.375556089510732e-17
-0.13157894736842105 0.18421052631578946 9.498284460024846e-17
-0.07894736842105263 0.18421052631578946 9.617457940431328e-17
-0.02631578947368421 0.18421052631578946 9.733118807352668e-17
0.02631578947368421 0.18421052631578946 9.845368537470573e-17
0.07894736842105263 0.18421052631578946 9.955102033279086e-17
0.13157894736842105 0.18421052631578946 1.0061000545226349e-16
0.18421052631578946 0.18421052631578946 1.0139044457509193e-16
0.23684210526315788 0.18421052631578946 1.0273204890622494e-16
0.2894736842105263 0.18421052631578946 1.1154240056106938e-16
0.34210526315789475 0.18421052631578946 1.4336273666725365e-16
0.39473684210526316 0.18421052631578946 2.36930326981508e-16
0.4473684210526316 0.18421052631578946 6.043258159566249e-16
0.5 0.18421052631578946 1.8837097507286334e-15

-0.5 0.23684210526315788 1.4801112920608138e-14
-0.4473684210526316 0.23684210526315788 1.2507133966098765e-15
-0.39473684210526316 0.23684210526315788 3.9762125851920496e-17
-0.34210526315789475 0.23684210526315788 9.60835078763011e-17
-0.2894736842105263 0.23684210526315788 9.16538871794339e-17
-0.23684210526315788 0.23684210526315788 9.262605960124724e-17
-0.18421052631578946 0.23684210526315788 9.399230329945948e-17
-0.13157894736842105 0.23684210526315788 9.518431340471575e-17
-0.07894736842105263 0.23684210526315788 9.637373607581422e-17
-0.02631578947368421 0.23684210526315788 9.751621302663937e-17
0.02631578947368421 0.23684210526315788 9.863687924356354e-17
0.07894736842105263 0.23684210526315788 9.966396832875894e-17
0.13157894736842105 0.23684210526315788 1.0106084966199924e-16
0.18421052631578946 0.23684210526315788 1.016366986971857e-16
0.23684210526315788 0.23684210526315788 9.705455720271031e-17
0.2894736842105263 0.23684210526315788 9.738954780038966e-17
0.34210526315789475 0.23684210526315788 1.728820949383476e-16
0.39473684210526316 0.23684210526315788 4.272811932149702e-16
0.4473684210526316 0.23684210526315788 1.136894715388384e-15
0.5 0.23684210526315788 3.1327179713936625e-15

-0.5 0.2894736842105263 3.97735774009038e-14
-0.4473684210526316 0.2894736842105263 4.593680062584995e-15
-0.39473684210526316 0.2894736842105263 6.306298063929653e-16
-0.34210526315789475 0.2894736842105263 1.3337624715034674e-16
-0.2894736842105263 0.2894736842105263 8.082286666194061e-17
-0.23684210526315788 0.2894736842105263 9.4813736955543e-17
-0.18421052631578946 0.2894736842105263 9.396814330424098e-17
-0.13157894736842105 0.2894736842105263 9.54855699026094e-17
-0.07894736842105263 0.2894736842105263 9.66479851395741e-17
-0.02631578947368421 0.2894736842105263 9.764935459818973e-17
0.02631578947368421 0.2894736842105263 9.91399863018333e-17
0.07894736842105263 0.2894736842105263 9.920421224799914e-17
0.13157894736842105 0.2894736842105263 1.0140611234706305e-16
0.18421052631578946 0.2894736842105263 1.0808166064886442e-16
0.23684210526315788 0.2894736842105263 9.954032763790693e-17
0.2894736842105263 0.2894736842105263 3.3504427915637487e-17
0.34210526315789475 0.2894736842105263 1.851377597940752e-16
0.39473684210526316 0.2894736842105263 7.184229552346943e-16
0.4473684210526316 0.2894736842105263 2.0512585581395418e-15
0.5 0.2894736842105263 5.385827958274296e-15

-0.5 0.34210526315789475 1.0886827678760673e-13
-0.4473684210526316 0.34210526315789475 1.6300449655738758e-14
-0.39473684210526316 0.34210526315789475 2.5632761757669164e-15
-0.34210526315789475 0.34210526315789475 3.5401674309988723e-16
-0.2894736842105263 0.34210526315789475 1.4190006121969585e-16
-0.23684210526315788 0.34210526315789475 1.1187401378964314e-16
-0.18421052631578946 0.34210526315789475 8.660504569008313e-17
-0.13157894736842105 0.34210526315789475 9.834088529939022e-17
-0.07894736842105263 0.34210526315789475 9.688725173111834e-17
-0.02631578947368421 0.34210526315789475 9.635408845431406e-17
0.02631578947368421 0.34210526315789475 1.0257910113533683e-16
0.07894736842105263 0.34210526315789475 9.730312757029694e-17
0.13157894736842105 0.34210526315789475 9.294339480515386e-17
0.18421052631578946 0.34210526315789475 1.2824243835086322e-16
0.23684210526315788 0.34210526315789475 1.7211663306712107e-16
0.2894736842105263 0.34210526315789475 2.0260210144514047e-16
0.34210526315789475 0.34210526315789475 4.866256751495863e-16
0.39473684210526316 0.34210526315789475 1.4791408330175106e-15
0.4473684210526316 0.34210526315789475 3.942502346253989e-15
0.5 0.34210526315789475 9.6883615960256e-15

-0.5 0.39473684210526316 2.9182261004660185e-13
-0.4473684210526316 0.39473684210526316 5.39335490306656e-14
-0.39473684210526316 0.39473684210526316 1.0578868548295888e-14
-0.34210526315789475 0.39473684210526316 2.3372233269972246e-15
-0.2894736842105263 0.39473684210526316 6.904777241195994e-16
-0.23684210526315788 0.39473684210526316 1.807713507265766e-16
-0.18421052631578946 0.39473684210526316 6.419862013624264e-17
-0.13157894736842105 0.39473684210526316 1.3263402240042494e-16
-0.07894736842105263 0.39473684210526316 9.418420882650573e-17
-0.02631578947368421 0.39473684210526316 8.332013614410535e-17
0.02631578947368421 0.39473684210526316 1.2569899773162976e-16
0.07894736842105263 0.39473684210526316 1.0969024023028877e-16
0.13157894736842105 0.39473684210526316 3.2304936705551027e-17
0.18421052631578946 0.39473684210526316 1.800778739033228e-16
0.23684210526315788 0.39473684210526316 4.045532597334299e-16
0.2894736842105263 0.39473684210526316 7.37229715922239e-16
0.34210526315789475 0.39473684210526316 1.5199720824133256e-15
0.39473684210526316 0.39473684210526316 3.5201589533774174e-15
0.4473684210526316 0.39473684210526316 8.15892974999898e-15
0.5 0.39473684210526316 1.8288739703775523e-14

-0.5 0.4473684210526316 7.554021309577237e-13
-0.4473684210526316 0.4473684210526316 1.6813807810370682e-13
-0.39473684210526316 0.4473684210526316 4.020764238505427e-14
-0.34210526315789475 0.4473684210526316 1.0732108263029194e-14
-0.2894736842105263 0.4473684210526316 3.2592218049429624e-15
-0.23684210526315788 0.4473684210526316 1.0676276729494099e-15
-0.18421052631578946 0.4473684210526316 5.107180115243685e-16
-0.13157894736842105 0.4473684210526316 3.72039687647447e-16
-0.07894736842105263 0.4473684210526316 1.6618247930872754e-16
-0.02631578947368421 0.4473684210526316 1.1849716342145444e-16
0.02631578947368421 0.4473684210526316 2.657337706958042e-16
0.07894736842105263 0.4473684210526316 2.8350605826937975e-16
0.13157894736842105 0.4473684210526316 2.508088048488217e-16
0.18421052631578946 0.4473684210526316 5.282334836493363e-16
0.23684210526315788 0.4473684210526316 1.1350106045892326e-15
0.2894736842105263 0.4473684210526316 2.1760555790877704e-15
0.34210526315789475 0.4473684210526316 4.218225974181977e-15
0.39473684210526316 0.4473684210526316 8.528322813201773e-15
0.4473684210526316 0.4473684210526316 1.7522002893556013e-14
0.5 0.4473684210526316 3.573762161540292e-14

-0.5 0.5 1.8724184144381538e-12
-0.4473684210526316 0.5 4.888973546647414e-13
-0.39473684210526316 0.5 1.3705809967985663e-13
-0.34210526315789475 0.5 4.227201772450583e-14
-0.2894736842105263 0.5 1.4627641230098384e-14
-0.23684210526315788 0.5 5.839545822304548e-15
-0.18421052631578946 0.5 2.8754031331141286e-15
-0.13157894736842105 0.5 1.6865099165078523e-15
-0.07894736842105263 0.5 1.0469957674021326e-15
-0.02631578947368421 0.5 8.697087927836319e-16
0.02631578947368421 0.5 1.0083531637490468e-15
0.07894736842105263 0.5 1.1525338709317154e-15
0.13157894736842105 0.5 1.3860345687416327e-15
0.18421052631578946 0.5 2.0841239289140424e-15
0.23684210526315788 0.5 3.556755490032906e-15
0.2894736842105263 0.5 6.2232796340360456e-15
0.34210526315789475 0.5 1.1117639154831218e-14
0.39473684210526316 0.5 2.0381809518230875e-14
0.4473684210526316 0.5 3.799960636512165e-14
0.5 0.5 7.112339815834843e-14



==> gfx/sqrt_plus_one_surf3.csv <==
-0.5 -0.5 9.575092525807588e-5
-0.4473684210526316 -0.5 4.601567473351186e-5
-0.39473684210526316 -0.5 2.233705110140212e-5
-0.34210526315789475 -0.5 1.1083839062728496e-5
-0.2894736842105263 -0.5 5.707435786022618e-6
-0.23684210526315788 -0.5 3.1058322652332674e-6
-0.18421052631578946 -0.5 1.8234647417446145e-6
-0.13157894736842105 -0.5 1.1804837031866304e-6
-0.07894736842105263 -0.5 8.601165235480258e-7
-0.02631578947368421 -0.5 7.168125075591617e-7
0.02631578947368421 -0.5 6.894343875145652e-7
0.07894736842105263 -0.5 7.652452111738992e-7
0.13157894736842105 -0.5 9.714130719649285e-7
0.18421052631578946 -0.5 1.387563960828557e-6
0.23684210526315788 -0.5 2.184882870092402e-6
0.2894736842105263 -0.5 3.710637170972752e-6
0.34210526315789475 -0.5 6.657474685587912e-6
0.39473684210526316 -0.5 1.2391387037662245e-5
0.4473684210526316 -0.5 2.357048951811221e-5
0.5 -0.5 4.528245684756948e-5

-0.5 -0.4473684210526316 5.0426225052106326e-5
-0.4473684210526316 -0.4473684210526316 2.227137788661723e-5
-0.39473684210526316 -0.4473684210526316 9.85359636140741e-6
-0.34210526315789475 -0.4473684210526316 4.423394436372271e-6
-0.2894736842105263 -0.4473684210526316 2.0498580835167584e-6
-0.23684210526315788 -0.4473684210526316 1.0026450671899745e-6
-0.18421052631578946 -0.4473684210526316 5.31743586446335e-7
-0.13157894736842105 -0.4473684210526316 3.1504842351270185e-7
-0.07894736842105263 -0.4473684210526316 2.1477887501537258e-7
-0.02631578947368421 -0.4473684210526316 1.7260696858177407e-7
0.02631578947368421 -0.4473684210526316 1.657869317145908e-7
0.07894736842105263 -0.4473684210526316 1.9030016242307756e-7
0.13157894736842105 -0.4473684210526316 2.574520452484641e-7
0.18421052631578946 -0.4473684210526316 4.0064064895030155e-7
0.23684210526315788 -0.4473684210526316 6.962203193467574e-7
0.2894736842105263 -0.4473684210526316 1.3111142350513178e-6
0.34210526315789475 -0.4473684210526316 2.604521854166456e-6
0.39473684210526316 -0.4473684210526316 5.337573632186272e-6
0.4473684210526316 -0.4473684210526316 1.109171354031178e-5
0.5 -0.4473684210526316 2.3076575503828133e-5

-0.5 -0.39473684210526316 2.6766293986165057e-5
-0.4473684210526316 -0.39473684210526316 1.0767004029357816e-5
-0.39473684210526316 -0.39473684210526316 4.287231779862879e-6
-0.34210526315789475 -0.39473684210526316 1.711520387936387e-6
-0.2894736842105263 -0.39473684210526316 6.980812084777352e-7
-0.23684210526315788 -0.39473684210526316 2.9869378811757104e-7
-0.18421052631578946 -0.39473684210526316 1.3879686834099542e-7
-0.13157894736842105 -0.39473684210526316 7.300890788990757e-8
-0.07894736842105263 -0.39473684210526316 4.541446236979608e-8
-0.02631578947368421 -0.39473684210526316 3.4692940330348705e-8
0.02631578947368421 -0.39473684210526316 3.327868148941387e-8
0.07894736842105263 -0.39473684210526316 4.008026708486426e-8
0.13157894736842105 -0.39473684210526316 5.9266379317102045e-8
0.18421052631578946 -0.39473684210526316 1.0358995095931948e-7
0.23684210526315788 -0.39473684210526316 2.0483591392294705e-7
0.2894736842105263 -0.39473684210526316 4.3953765555807517e-7
0.34210526315789475 -0.39473684210526316 9.885299073701715e-7
0.39473684210526316 -0.39473684210526316 2.2691356655702125e-6
0.4473684210526316 -0.39473684210526316 5.216525372515834e-6
0.5 -0.39473684210526316 1.1857734799337938e-5

-0.5 -0.34210526315789475 1.447941858060946e-5
-0.4473684210526316 -0.34210526315789475 5.2624981978916234e-6
-0.39473684210526316 -0.34210526315789475 1.8624214503524494e-6
-0.34210526315789475 -0.34210526315789475 6.490011365329949e-7
-0.2894736842105263 -0.34210526315789475 2.2693859543138743e-7
-0.23684210526315788 -0.34210526315789475 8.203677076985168e-8
-0.18421052631578946 -0.34210526315789475 3.20202302293081e-8
-0.13157894736842105 -0.34210526315789475 1.4293798340042231e-8
-0.07894736842105263 -0.34210526315789475 7.798420722257632e-9
-0.02631578947368421 -0.34210526315789475 5.531457147901021e-9
0.02631578947368421 -0.34210526315789475 5.299516272140304e-9
0.07894736842105263 -0.34210526315789475 6.8572100750167076e-9
0.13157894736842105 -0.34210526315789475 1.1531473956194425e-8
0.18421052631578946 -0.34210526315789475 2.368709528269777e-8
0.23684210526315788 -0.34210526315789475 5.5603460781161696e-8
0.2894736842105263 -0.34210526315789475 1.4078825487451088e-7
0.34210526315789475 -0.34210526315789475 3.6807250532945793e-7
0.39473684210526316 -0.34210526315789475 9.642134624021369e-7
0.4473684210526316 -0.34210526315789475 2.483110405762305e-6
0.5 -0.34210526315789475 6.215991184257318e-6

-0.5 -0.2894736842105263 8.09626625223149e-6
-0.4473684210526316 -0.2894736842105263 2.6436872248760307e-6
-0.39473684210526316 -0.2894736842105263 8.22721613828943e-7
-0.34210526315789475 -0.2894736842105263 2.456985634730422e-7
-0.2894736842105263 -0.2894736842105263 7.152998486749631e-8
-0.23684210526315788 -0.2894736842105263 2.0920033648646024e-8
-0.18421052631578946 -0.2894736842105263 6.470105655657075e-9
-0.13157894736842105 -0.2894736842105263 2.2884425249697595e-9
-0.07894736842105263 -0.2894736842105263 1.0258642428347933e-9
-0.02631578947368421 -0.2894736842105263 6.48477076429246e-10
0.02631578947368421 -0.2894736842105263 6.206006370645243e-10
0.07894736842105263 -0.2894736842105263 8.99047803672399e-10
0.13157894736842105 -0.2894736842105263 1.8358113512539164e-9
0.18421052631578946 -0.2894736842105263 4.747801847368552e-9
0.23684210526315788 -0.2894736842105263 1.402847858991651e-8
0.2894736842105263 -0.2894736842105263 4.377740704089442e-8
0.34210526315789475 -0.2894736842105263 1.3702352201584945e-7
0.39473684210526316 -0.2894736842105263 4.173127268934946e-7
0.4473684210526316 -0.2894736842105263 1.217001330205228e-6
0.5 -0.2894736842105263 3.374215233021549e-6

-0.5 -0.23684210526315788 4.760540475343396e-6
-0.4473684210526316 -0.23684210526315788 1.3946485984789612e-6
-0.39473684210526316 -0.23684210526315788 3.7926116890459384e-7
-0.34210526315789475 -0.23684210526315788 9.563997222243863e-8
-0.2894736842105263 -0.23684210526315788 2.2522794500792024e-8
-0.23684210526315788 -0.23684210526315788 5.068535103026215e-9
-0.18421052631578946 -0.23684210526315788 1.148482375123616e-9
-0.13157894736842105 -0.23684210526315788 2.894590846743664e-10
-0.07894736842105263 -0.23684210526315788 9.51329588883963e-11
-0.02631578947368421 -0.23684210526315788 4.9563389295198814e-11
0.02631578947368421 -0.23684210526315788 4.738700714088114e-11
0.07894736842105263 -0.23684210526315788 8.312963763982329e-11
0.13157894736842105 -0.23684210526315788 2.3106154200435565e-10
0.18421052631578946 -0.23684210526315788 8.368065963070792e-10
0.23684210526315788 -0.23684210526315788 3.366963226177888e-9
0.2894736842105263 -0.23684210526315788 1.3619802686190827e-8
0.34210526315789475 -0.23684210526315788 5.2547388074674476e-8
0.39473684210526316 -0.23684210526315788 1.8888861594784532e-7
0.4473684210526316 -0.23684210526315788 6.27900877380193e-7
0.5 -0.23684210526315788 1.931281715125041e-6

-0.5 -0.18421052631578946 3.001993880278212e-6
-0.4473684210526316 -0.18421052631578946 7.930462378930482e-7
-0.39473684210526316 -0.18421052631578946 1.8877134389437914e-7
-0.34210526315789475 -0.18421052631578946 3.9965400159970863e-8
-0.2894736842105263 -0.18421052631578946 7.456267568079853e-9
-0.23684210526315788 -0.18421052631578946 1.2293178484090825e-9
-0.18421052631578946 -0.18421052631578946 1.8527399713626865e-10
-0.13157894736842105 -0.18421052631578946 2.8308092358779048e-11
-0.07894736842105263 -0.18421052631578946 5.525533991310658e-12
-0.02631578947368421 -0.18421052631578946 2.0072923467787137e-12
0.02631578947368421 -0.18421052631578946 1.9176060514205717e-12
0.07894736842105263 -0.18421052631578946 4.816611064906657e-12
0.13157894736842105 -0.18421052631578946 2.250390765125693e-11
0.18421052631578946 -0.18421052631578946 1.3419570934007076e-10
0.23684210526315788 -0.18421052631578946 8.101934834551182e-10
0.2894736842105263 -0.18421052631578946 4.463589835059396e-9
0.34210526315789475 -0.18421052631578946 2.1683057413016406e-8
0.39473684210526316 -0.18421052631578946 9.256722853444101e-8
0.4473684210526316 -0.18421052631578946 3.503201808436855e-7
0.5 -0.18421052631578946 1.1898718729355744e-6

-0.5 -0.13157894736842105 2.0728183480503306e-6
-0.4473684210526316 -0.13157894736842105 5.004760518552803e-7
-0.39473684210526316 -0.13157894736842105 1.0569137206767271e-7
-0.34210526315789475 -0.13157894736842105 1.898426819706282e-8
-0.2894736842105263 -0.13157894736842105 2.8062355743235593e-9
-0.23684210526315788 -0.13157894736842105 3.2971446624830713e-10
-0.18421052631578946 -0.13157894736842105 3.012726961606745e-11
-0.13157894736842105 -0.13157894736842105 2.233001194215843e-12
-0.07894736842105263 -0.13157894736842105 1.7298943738218647e-13
-0.02631578947368421 -0.13157894736842105 2.88159785856799e-14
0.02631578947368421 -0.13157894736842105 2.7511312130783938e-14
0.07894736842105263 -0.13157894736842105 1.505105937264808e-13
0.13157894736842105 -0.13157894736842105 1.7694768887576815e-12
0.18421052631578946 -0.13157894736842105 2.17210936641494e-11
0.23684210526315788 -0.13157894736842105 2.1596858552686368e-10
0.2894736842105263 -0.13157894736842105 1.6667185857744011e-9
0.34210526315789475 -0.13157894736842105 1.0198567120282075e-8
0.39473684210526316 -0.13157894736842105 5.1197481742074226e-8
0.4473684210526316 -0.13157894736842105 2.1777398955696478e-7
0.5 -0.13157894736842105 8.064658734184088e-7

-0.5 -0.07894736842105263 1.598105223115824e-6
-0.4473684210526316 -0.07894736842105263 3.608005137097602e-7
-0.39473684210526316 -0.07894736842105263 6.95104352191141e-8
-0.34210526315789475 -0.07894736842105263 1.095194023655989e-8
-0.2894736842105263 -0.07894736842105263 1.330528165272314e-9
-0.23684210526315788 -0.07894736842105263 1.1464736673016794e-10
-0.18421052631578946 -0.07894736842105263 6.223310166367549e-12
-0.13157894736842105 -0.07894736842105263 1.8309951377337954e-13
-0.07894736842105263 -0.07894736842105263 2.785592301476795e-15
-0.02631578947368421 -0.07894736842105263 5.812083322867705e-17
0.02631578947368421 -0.07894736842105263 5.546574967387759e-17
0.07894736842105263 -0.07894736842105263 2.4205006266940138e-15
0.13157894736842105 -0.07894736842105263 1.4477458565739596e-13
0.18421052631578946 -0.07894736842105263 4.472739708056699e-12
0.23684210526315788 -0.07894736842105263 7.478007619107675e-11
0.2894736842105263 -0.07894736842105263 7.859787303633502e-10
0.34210526315789475 -0.07894736842105263 5.843617724042025e-9
0.39473684210526316 -0.07894736842105263 3.338781835668109e-8
0.4473684210526316 -0.07894736842105263 1.5536234379372502e-7
0.5 -0.07894736842105263 6.13752907658687e-7

-0.5 -0.02631578947368421 1.3972052783505334e-6
-0.4473684210526316 -0.02631578947368421 3.042764730804423e-7
-0.39473684210526316 -0.02631578947368421 5.575109768004492e-8
-0.34210526315789475 -0.02631578947368421 8.161124010043431e-9
-0.2894736842105263 -0.02631578947368421 8.841704789140047e-10
-0.23684210526315788 -0.02631578947368421 6.282973347712689e-11
-0.18421052631578946 -0.02631578947368421 2.379314828790081e-12
-0.13157894736842105 -0.02631578947368421 3.211128015904149e-14
-0.07894736842105263 -0.02631578947368421 6.120336859368508e-17
-0.02631578947368421 -0.02631578947368421 1.6674273811035134e-21
0.02631578947368421 -0.02631578947368421 1.59091219645146e-21
0.07894736842105263 -0.02631578947368421 5.314702387047099e-17
0.13157894736842105 -0.02631578947368421 2.5361806082286774e-14
0.18421052631578946 -0.02631578947368421 1.7072943230118215e-12
0.23684210526315788 -0.02631578947368421 4.0893687757506856e-11
0.2894736842105263 -0.02631578947368421 5.208656040839422e-10
0.34210526315789475 -0.02631578947368421 4.339442825583263e-9
0.39473684210526316 -0.02631578947368421 2.666336730916035e-8
0.4473684210526316 -0.02631578947368421 1.3032181344477764e-7
0.5 -0.02631578947368421 5.330236447045499e-7

-0.5 0.02631578947368421 1.3972052783505334e-6
-0.4473684210526316 0.02631578947368421 3.042764730804423e-7
-0.39473684210526316 0.02631578947368421 5.575109768004492e-8
-0.34210526315789475 0.02631578947368421 8.161124010043431e-9
-0.2894736842105263 0.02631578947368421 8.841704789140047e-10
-0.23684210526315788 0.02631578947368421 6.282973347712689e-11
-0.18421052631578946 0.02631578947368421 2.379314828790081e-12
-0.13157894736842105 0.02631578947368421 3.211128015904149e-14
-0.07894736842105263 0.02631578947368421 6.120336859368508e-17
-0.02631578947368421 0.02631578947368421 1.6674273811035134e-21
0.02631578947368421 0.02631578947368421 1.59091219645146e-21
0.07894736842105263 0.02631578947368421 5.314702387047099e-17
0.13157894736842105 0.02631578947368421 2.5361806082286774e-14
0.18421052631578946 0.02631578947368421 1.7072943230118215e-12
0.23684210526315788 0.02631578947368421 4.0893687757506856e-11
0.2894736842105263 0.02631578947368421 5.208656040839422e-10
0.34210526315789475 0.02631578947368421 4.339442825583263e-9
0.39473684210526316 0.02631578947368421 2.666336730916035e-8
0.4473684210526316 0.02631578947368421 1.3032181344477764e-7
0.5 0.02631578947368421 5.330236447045499e-7

-0.5 0.07894736842105263 1.598105223115824e-6
-0.4473684210526316 0.07894736842105263 3.608005137097602e-7
-0.39473684210526316 0.07894736842105263 6.95104352191141e-8
-0.34210526315789475 0.07894736842105263 1.095194023655989e-8
-0.2894736842105263 0.07894736842105263 1.330528165272314e-9
-0.23684210526315788 0.07894736842105263 1.1464736673016794e-10
-0.18421052631578946 0.07894736842105263 6.223310166367549e-12
-0.13157894736842105 0.07894736842105263 1.8309951377337954e-13
-0.07894736842105263 0.07894736842105263 2.785592301476795e-15
-0.02631578947368421 0.07894736842105263 5.812083322867705e-17
0.02631578947368421 0.07894736842105263 5.546574967387759e-17
0.07894736842105263 0.07894736842105263 2.4205006266940138e-15
0.13157894736842105 0.07894736842105263 1.4477458565739596e-13
0.18421052631578946 0.07894736842105263 4.472739708056699e-12
0.23684210526315788 0.07894736842105263 7.478007619107675e-11
0.2894736842105263 0.07894736842105263 7.859787303633502e-10
0.34210526315789475 0.07894736842105263 5.843617724042025e-9
0.39473684210526316 0.07894736842105263 3.338781835668109e-8
0.4473684210526316 0.07894736842105263 1.5536234379372502e-7
0.5 0.07894736842105263 6.13752907658687e-7

-0.5 0.13157894736842105 2.0728183480503306e-6
-0.4473684210526316 0.13157894736842105 5.004760518552803e-7
-0.39473684210526316 0.13157894736842105 1.0569137206767271e-7
-0.34210526315789475 0.13157894736842105 1.898426819706282e-8
-0.2894736842105263 0.13157894736842105 2.8062355743235593e-9
-0.23684210526315788 0.13157894736842105 3.2971446624830713e-10
-0.18421052631578946 0.13157894736842105 3.012726961606745e-11
-0.13157894736842105 0.13157894736842105 2.233001194215843e-12
-0.07894736842105263 0.13157894736842105 1.7298943738218647e-13
-0.02631578947368421 0.13157894736842105 2.88159785856799e-14
0.02631578947368421 0.13157894736842105 2.7511312130783938e-14
0.07894736842105263 0.13157894736842105 1.505105937264808e-13
0.13157894736842105 0.13157894736842105 1.7694768887576815e-12
0.18421052631578946 0.13157894736842105 2.17210936641494e-11
0.23684210526315788 0.13157894736842105 2.1596858552686368e-10
0.2894736842105263 0.13157894736842105 1.6667185857744011e-9
0.34210526315789475 0.13157894736842105 1.0198567120282075e-8
0.39473684210526316 0.13157894736842105 5.1197481742074226e-8
0.4473684210526316 0.13157894736842105 2.1777398955696478e-7
0.5 0.13157894736842105 8.064658734184088e-7

-0.5 0.18421052631578946 3.001993880278212e-6
-0.4473684210526316 0.18421052631578946 7.930462378930482e-7
-0.39473684210526316 0.18421052631578946 1.8877134389437914e-7
-0.34210526315789475 0.18421052631578946 3.9965400159970863e-8
-0.2894736842105263 0.18421052631578946 7.456267568079853e-9
-0.23684210526315788 0.18421052631578946 1.2293178484090825e-9
-0.18421052631578946 0.18421052631578946 1.8527399713626865e-10
-0.13157894736842105 0.18421052631578946 2.8308092358779048e-11
-0.07894736842105263 0.18421052631578946 5.525533991310658e-12
-0.02631578947368421 0.18421052631578946 2.0072923467787137e-12
0.02631578947368421 0.18421052631578946 1.9176060514205717e-12
0.07894736842105263 0.18421052631578946 4.816611064906657e-12
0.13157894736842105 0.18421052631578946 2.250390765125693e-11
0.18421052631578946 0.18421052631578946 1.3419570934007076e-10
0.23684210526315788 0.18421052631578946 8.101934834551182e-10
0.2894736842105263 0.18421052631578946 4.463589835059396e-9
0.34210526315789475 0.18421052631578946 2.1683057413016406e-8
0.39473684210526316 0.18421052631578946 9.256722853444101e-8
0.4473684210526316 0.18421052631578946 3.503201808436855e-7
0.5 0.18421052631578946 1.1898718729355744e-6

-0.5 0.23684210526315788 4.760540475343396e-6
-0.4473684210526316 0.23684210526315788 1.3946485984789612e-6
-0.39473684210526316 0.23684210526315788 3.7926116890459384e-7
-0.34210526315789475 0.23684210526315788 9.563997222243863e-8
-0.2894736842105263 0.23684210526315788 2.2522794500792024e-8
-0.23684210526315788 0.23684210526315788 5.068535103026215e-9
-0.18421052631578946 0.23684210526315788 1.148482375123616e-9
-0.13157894736842105 0.23684210526315788 2.894590846743664e-10
-0.07894736842105263 0.23684210526315788 9.51329588883963e-11
-0.02631578947368421 0.23684210526315788 4.9563389295198814e-11
0.02631578947368421 0.23684210526315788 4.738700714088114e-11
0.07894736842105263 0.23684210526315788 8.312963763982329e-11
0.13157894736842105 0.23684210526315788 2.3106154200435565e-10
0.18421052631578946 0.23684210526315788 8.368065963070792e-10
0.23684210526315788 0.23684210526315788 3.366963226177888e-9
0.2894736842105263 0.23684210526315788 1.3619802686190827e-8
0.34210526315789475 0.23684210526315788 5.2547388074674476e-8
0.39473684210526316 0.23684210526315788 1.8888861594784532e-7
0.4473684210526316 0.23684210526315788 6.27900877380193e-7
0.5 0.23684210526315788 1.931281715125041e-6

-0.5 0.2894736842105263 8.09626625223149e-6
-0.4473684210526316 0.2894736842105263 2.6436872248760307e-6
-0.39473684210526316 0.2894736842105263 8.22721613828943e-7
-0.34210526315789475 0.2894736842105263 2.456985634730422e-7
-0.2894736842105263 0.2894736842105263 7.152998486749631e-8
-0.23684210526315788 0.2894736842105263 2.0920033648646024e-8
-0.18421052631578946 0.2894736842105263 6.470105655657075e-9
-0.13157894736842105 0.2894736842105263 2.2884425249697595e-9
-0.07894736842105263 0.2894736842105263 1.0258642428347933e-9
-0.02631578947368421 0.2894736842105263 6.48477076429246e-10
0.02631578947368421 0.2894736842105263 6.206006370645243e-10
0.07894736842105263 0.2894736842105263 8.99047803672399e-10
0.13157894736842105 0.2894736842105263 1.8358113512539164e-9
0.18421052631578946 0.2894736842105263 4.747801847368552e-9
0.23684210526315788 0.2894736842105263 1.402847858991651e-8
0.2894736842105263 0.2894736842105263 4.377740704089442e-8
0.34210526315789475 0.2894736842105263 1.3702352201584945e-7
0.39473684210526316 0.2894736842105263 4.173127268934946e-7
0.4473684210526316 0.2894736842105263 1.217001330205228e-6
0.5 0.2894736842105263 3.374215233021549e-6

-0.5 0.34210526315789475 1.447941858060946e-5
-0.4473684210526316 0.34210526315789475 5.2624981978916234e-6
-0.39473684210526316 0.34210526315789475 1.8624214503524494e-6
-0.34210526315789475 0.34210526315789475 6.490011365329949e-7
-0.2894736842105263 0.34210526315789475 2.2693859543138743e-7
-0.23684210526315788 0.34210526315789475 8.203677076985168e-8
-0.18421052631578946 0.34210526315789475 3.20202302293081e-8
-0.13157894736842105 0.34210526315789475 1.4293798340042231e-8
-0.07894736842105263 0.34210526315789475 7.798420722257632e-9
-0.02631578947368421 0.34210526315789475 5.531457147901021e-9
0.02631578947368421 0.34210526315789475 5.299516272140304e-9
0.07894736842105263 0.34210526315789475 6.8572100750167076e-9
0.13157894736842105 0.34210526315789475 1.1531473956194425e-8
0.18421052631578946 0.34210526315789475 2.368709528269777e-8
0.23684210526315788 0.34210526315789475 5.5603460781161696e-8
0.2894736842105263 0.34210526315789475 1.4078825487451088e-7
0.34210526315789475 0.34210526315789475 3.6807250532945793e-7
0.39473684210526316 0.34210526315789475 9.642134624021369e-7
0.4473684210526316 0.34210526315789475 2.483110405762305e-6
0.5 0.34210526315789475 6.215991184257318e-6

-0.5 0.39473684210526316 2.6766293986165057e-5
-0.4473684210526316 0.39473684210526316 1.0767004029357816e-5
-0.39473684210526316 0.39473684210526316 4.287231779862879e-6
-0.34210526315789475 0.39473684210526316 1.711520387936387e-6
-0.2894736842105263 0.39473684210526316 6.980812084777352e-7
-0.23684210526315788 0.39473684210526316 2.9869378811757104e-7
-0.18421052631578946 0.39473684210526316 1.3879686834099542e-7
-0.13157894736842105 0.39473684210526316 7.300890788990757e-8
-0.07894736842105263 0.39473684210526316 4.541446236979608e-8
-0.02631578947368421 0.39473684210526316 3.4692940330348705e-8
0.02631578947368421 0.39473684210526316 3.327868148941387e-8
0.07894736842105263 0.39473684210526316 4.008026708486426e-8
0.13157894736842105 0.39473684210526316 5.9266379317102045e-8
0.18421052631578946 0.39473684210526316 1.0358995095931948e-7
0.23684210526315788 0.39473684210526316 2.0483591392294705e-7
0.2894736842105263 0.39473684210526316 4.3953765555807517e-7
0.34210526315789475 0.39473684210526316 9.885299073701715e-7
0.39473684210526316 0.39473684210526316 2.2691356655702125e-6
0.4473684210526316 0.39473684210526316 5.216525372515834e-6
0.5 0.39473684210526316 1.1857734799337938e-5

-0.5 0.4473684210526316 5.0426225052106326e-5
-0.4473684210526316 0.4473684210526316 2.227137788661723e-5
-0.39473684210526316 0.4473684210526316 9.85359636140741e-6
-0.34210526315789475 0.4473684210526316 4.423394436372271e-6
-0.2894736842105263 0.4473684210526316 2.0498580835167584e-6
-0.23684210526315788 0.4473684210526316 1.0026450671899745e-6
-0.18421052631578946 0.4473684210526316 5.31743586446335e-7
-0.13157894736842105 0.4473684210526316 3.1504842351270185e-7
-0.07894736842105263 0.4473684210526316 2.1477887501537258e-7
-0.02631578947368421 0.4473684210526316 1.7260696858177407e-7
0.02631578947368421 0.4473684210526316 1.657869317145908e-7
0.07894736842105263 0.4473684210526316 1.9030016242307756e-7
0.13157894736842105 0.4473684210526316 2.574520452484641e-7
0.18421052631578946 0.4473684210526316 4.0064064895030155e-7
0.23684210526315788 0.4473684210526316 6.962203193467574e-7
0.2894736842105263 0.4473684210526316 1.3111142350513178e-6
0.34210526315789475 0.4473684210526316 2.604521854166456e-6
0.39473684210526316 0.4473684210526316 5.337573632186272e-6
0.4473684210526316 0.4473684210526316 1.109171354031178e-5
0.5 0.4473684210526316 2.3076575503828133e-5

-0.5 0.5 9.575092525807588e-5
-0.4473684210526316 0.5 4.601567473351186e-5
-0.39473684210526316 0.5 2.233705110140212e-5
-0.34210526315789475 0.5 1.1083839062728496e-5
-0.2894736842105263 0.5 5.707435786022618e-6
-0.23684210526315788 0.5 3.1058322652332674e-6
-0.18421052631578946 0.5 1.8234647417446145e-6
-0.13157894736842105 0.5 1.1804837031866304e-6
-0.07894736842105263 0.5 8.601165235480258e-7
-0.02631578947368421 0.5 7.168125075591617e-7
0.02631578947368421 0.5 6.894343875145652e-7
0.07894736842105263 0.5 7.652452111738992e-7
0.13157894736842105 0.5 9.714130719649285e-7
0.18421052631578946 0.5 1.387563960828557e-6
0.23684210526315788 0.5 2.184882870092402e-6
0.2894736842105263 0.5 3.710637170972752e-6
0.34210526315789475 0.5 6.657474685587912e-6
0.39473684210526316 0.5 1.2391387037662245e-5
0.4473684210526316 0.5 2.357048951811221e-5
0.5 0.5 4.528245684756948e-5



==> gfx/sqrt_plus_one_surf4.csv <==
-0.5 -0.5 3.2404083898888397e-6
-0.4473684210526316 -0.5 1.0101916929372951e-6
-0.39473684210526316 -0.5 3.215201082682426e-7
-0.34210526315789475 -0.5 1.0664771438992013e-7
-0.2894736842105263 -0.5 3.781922152460022e-8
-0.23684210526315788 -0.5 1.4776686802483775e-8
-0.18421052631578946 -0.5 6.576710906866217e-9
-0.13157894736842105 -0.5 3.4479594758049985e-9
-0.07894736842105263 -0.5 2.1927327389981084e-9
-0.02631578947368421 -0.5 1.7263379369934501e-9
0.02631578947368421 -0.5 1.6955574125082001e-9
0.07894736842105263 -0.5 2.0643540175181653e-9
0.13157894736842105 -0.5 3.0568408661795194e-9
0.18421052631578946 -0.5 5.351791565431342e-9
0.23684210526315788 -0.5 1.0718305453300865e-8
0.2894736842105263 -0.5 2.374895767496906e-8
0.34210526315789475 -0.5 5.646433150241081e-8
0.39473684210526316 -0.5 1.403549729894284e-7
0.4473684210526316 -0.5 3.572182176252677e-7
0.5 -0.5 9.160344602676327e-7

-0.5 -0.4473684210526316 1.0990804286557053e-6
-0.4473684210526316 -0.4473684210526316 3.0018632633555893e-7
-0.39473684210526316 -0.4473684210526316 8.265318879479686e-8
-0.34210526315789475 -0.4473684210526316 2.346839269729992e-8
-0.2894736842105263 -0.4473684210526316 7.080849989604209e-9
-0.23684210526315788 -0.4473684210526316 2.3575709935926566e-9
-0.18421052631578946 -0.4473684210526316 9.055394850736217e-10
-0.13157894736842105 -0.4473684210526316 4.2066850846422663e-10
-0.07894736842105263 -0.4473684210526316 2.467938031213081e-10
-0.02631578947368421 -0.4473684210526316 1.885413331330264e-10
0.02631578947368421 -0.4473684210526316 1.8971682459596284e-10
0.07894736842105263 -0.4473684210526316 2.48955481222602e-10
0.13157894736842105 -0.4473684210526316 4.140119988088764e-10
0.18421052631578946 -0.4473684210526316 8.371059580825004e-10
0.23684210526315788 -0.4473684210526316 1.963974226702445e-9
0.2894736842105263 -0.4473684210526316 5.1110366010677805e-9
0.34210526315789475 -0.4473684210526316 1.419073509321666e-8
0.39473684210526316 -0.4473684210526316 4.0753037004990046e-8
0.4473684210526316 -0.4473684210526316 1.1826611693319134e-7
0.5 -0.4473684210526316 3.410791232226846e-7

-0.5 -0.39473684210526316 3.7624981945052833e-7
-0.4473684210526316 -0.39473684210526316 8.857625352321735e-8
-0.39473684210526316 -0.39473684210526316 2.0629701819183792e-8
-0.34210526315789475 -0.39473684210526316 4.866513073685535e-9
-0.2894736842105263 -0.39473684210526316 1.2028046215088384e-9
-0.23684210526315788 -0.39473684210526316 3.2624084735224145e-10
-0.18421052631578946 -0.39473684210526316 1.030263963787241e-10
-0.13157894736842105 -0.39473684210526316 4.0553153459730624e-11
-0.07894736842105263 -0.39473684210526316 2.1259059851268586e-11
-0.02631578947368421 -0.39473684210526316 1.5576159787868694e-11
0.02631578947368421 -0.39473684210526316 1.6225055054010742e-11
0.07894736842105263 -0.39473684210526316 2.3639428362011897e-11
0.13157894736842105 -0.39473684210526316 4.6078966397038825e-11
0.18421052631578946 -0.39473684210526316 1.128826146538437e-10
0.23684210526315788 -0.39473684210526316 3.2479507511275354e-10
0.2894736842105263 -0.39473684210526316 1.0323952457451273e-9
0.34210526315789475 -0.39473684210526316 3.4525902165357925e-9
0.39473684210526316 -0.39473684210526316 1.1722663917017002e-8
0.4473684210526316 -0.39473684210526316 3.9433837338744316e-8
0.5 -0.39473684210526316 1.293509499675982e-7

-0.5 -0.34210526315789475 1.3236944975779427e-7
-0.4473684210526316 -0.34210526315789475 2.6453018795183858e-8
-0.39473684210526316 -0.34210526315789475 5.092457420242982e-9
-0.34210526315789475 -0.34210526315789475 9.652059096250783e-10
-0.2894736842105263 -0.34210526315789475 1.8660313716243612e-10
-0.23684210526315788 -0.34210526315789475 3.88409373022934e-11
-0.18421052631578946 -0.34210526315789475 9.40298232938886e-12
-0.13157894736842105 -0.34210526315789475 2.9264597954359057e-12
-0.07894736842105263 -0.34210526315789475 1.3028602582874855e-12
-0.02631578947368421 -0.34210526315789475 9.000184893447794e-13
0.02631578947368421 -0.34210526315789475 9.872200227150252e-13
0.07894736842105263 -0.34210526315789475 1.6726526064291699e-12
0.13157894736842105 -0.34210526315789475 4.0772327161982546e-12
0.18421052631578946 -0.34210526315789475 1.2976786816917157e-11
0.23684210526315788 -0.34210526315789475 4.873027081320071e-11
0.2894736842105263 -0.34210526315789475 1.9865600415345708e-10
0.34210526315789475 -0.34210526315789475 8.28931046219319e-10
0.39473684210526316 -0.34210526315789475 3.4083688142240646e-9
0.4473684210526316 -0.34210526315789475 1.3497695097152209e-8
0.5 -0.34210526315789475 5.083412854888862e-8

-0.5 -0.2894736842105263 4.900076036654699e-8
-0.4473684210526316 -0.2894736842105263 8.213493380751233e-9
-0.39473684210526316 -0.2894736842105263 1.27964949137557e-9
-0.34210526315789475 -0.2894736842105263 1.882640983727302e-10
-0.2894736842105263 -0.2894736842105263 2.6995457795000254e-11
-0.23684210526315788 -0.2894736842105263 3.9927834101019156e-12
-0.18421052631578946 -0.2894736842105263 6.687937671099801e-13
-0.13157894736842105 -0.2894736842105263 1.4702480353446729e-13
-0.07894736842105263 -0.2894736842105263 5.079132803813862e-14
-0.02631578947368421 -0.2894736842105263 3.261883970086336e-14
0.02631578947368421 -0.2894736842105263 3.847853968091364e-14
0.07894736842105263 -0.2894736842105263 8.196681043171301e-14
0.13157894736842105 -0.2894736842105263 2.7603740852534064e-13
0.18421052631578946 -0.2894736842105263 1.2690328639330483e-12
0.23684210526315788 -0.2894736842105263 6.763728791479902e-12
0.2894736842105263 -0.2894736842105263 3.747729872201593e-11
0.34210526315789475 -0.2894736842105263 2.024709129773088e-10
0.39473684210526316 -0.2894736842105263 1.0306285505339076e-9
0.4473684210526316 -0.2894736842105263 4.863272183304029e-9
0.5 -0.2894736842105263 2.114929094033103e-8

-0.5 -0.23684210526315788 1.9654445610902662e-8
-0.4473684210526316 -0.23684210526315788 2.7479868175972773e-9
-0.39473684210526316 -0.23684210526315788 3.413874554564264e-10
-0.34210526315789475 -0.23684210526315788 3.782946126599212e-11
-0.2894736842105263 -0.23684210526315788 3.810001219349958e-12
-0.23684210526315788 -0.23684210526315788 3.651475374910514e-13
-0.18421052631578946 -0.23684210526315788 3.6967650988918725e-14
-0.13157894736842105 -0.23684210526315788 4.4402804149441924e-15
-0.07894736842105263 -0.23684210526315788 1.068873954396675e-15
-0.02631578947368421 -0.23684210526315788 8.183548127466631e-16
0.02631578947368421 -0.23684210526315788 7.295042627905724e-16
0.07894736842105263 -0.23684210526315788 2.479332241405743e-15
0.13157894736842105 -0.23684210526315788 1.3803520293617483e-14
0.18421052631578946 -0.23684210526315788 1.0805475635690614e-13
0.23684210526315788 -0.23684210526315788 9.099732359505896e-13
0.2894736842105263 -0.23684210526315788 7.286597665646328e-12
0.34210526315789475 -0.23684210526315788 5.2639203253301455e-11
0.39473684210526316 -0.23684210526315788 3.367345775831311e-10
0.4473684210526316 -0.23684210526315788 1.903068277128707e-9
0.5 -0.23684210526315788 9.552880250593117e-9

-0.5 -0.18421052631578946 8.84127985322505e-9
-0.4473684210526316 -0.18421052631578946 1.0360069255057532e-9
-0.39473684210526316 -0.18421052631578946 1.0235018806306502e-10
-0.34210526315789475 -0.18421052631578946 8.39834156874126e-12
-0.2894736842105263 -0.18421052631578946 5.697051621715248e-13
-0.23684210526315788 -0.18421052631578946 3.2325919380548895e-14
-0.18421052631578946 -0.18421052631578946 1.5725777822454727e-15
-0.13157894736842105 -0.18421052631578946 2.740595532295229e-16
-0.07894736842105263 -0.18421052631578946 2.422243148290749e-16
-0.02631578947368421 -0.18421052631578946 2.0816420432023624e-16
0.02631578947368421 -0.18421052631578946 1.7642386348172912e-16
0.07894736842105263 -0.18421052631578946 1.1448871715911313e-16
0.13157894736842105 -0.18421052631578946 5.591919773866182e-16
0.18421052631578946 -0.18421052631578946 8.714899424040214e-15
0.23684210526315788 -0.18421052631578946 1.3022401252588238e-13
0.2894736842105263 -0.18421052631578946 1.5783010479786772e-12
0.34210526315789475 -0.18421052631578946 1.549379854107152e-11
0.39473684210526316 -0.18421052631578946 1.2467868531493817e-10
0.4473684210526316 -0.18421052631578946 8.388306823292964e-10
0.5 -0.18421052631578946 4.817239477114692e-9

-0.5 -0.13157894736842105 4.630842042654313e-9
-0.4473684210526316 -0.13157894736842105 4.6349879967944397e-10
-0.39473684210526316 -0.13157894736842105 3.700116539695315e-11
-0.34210526315789475 -0.13157894736842105 2.2637605913695775e-12
-0.2894736842105263 -0.13157894736842105 1.0175937683043697e-13
-0.23684210526315788 -0.13157894736842105 3.3161817654120207e-15
-0.18421052631578946 -0.13157894736842105 3.517584844648666e-16
-0.13157894736842105 -0.13157894736842105 2.6875771453143996e-16
-0.07894736842105263 -0.13157894736842105 2.3036649356679566e-16
-0.02631578947368421 -0.13157894736842105 1.9652220502963697e-16
0.02631578947368421 -0.13157894736842105 1.6641452440835131e-16
0.07894736842105263 -0.13157894736842105 1.3887463251204004e-16
0.13157894736842105 -0.13157894736842105 1.209611950826459e-16
0.18421052631578946 -0.13157894736842105 8.753759813699899e-16
0.23684210526315788 -0.13157894736842105 2.2874562112332174e-14
0.2894736842105263 -0.13157894736842105 4.23706580377979e-13
0.34210526315789475 -0.13157894736842105 5.568862718085906e-12
0.39473684210526316 -0.13157894736842105 5.521749395197993e-11
0.4473684210526316 -0.13157894736842105 4.330424819200654e-10
0.5 -0.13157894736842105 2.7905307512333206e-9

-0.5 -0.07894736842105263 2.930361955773301e-9
-0.4473684210526316 -0.07894736842105263 2.5979131646086337e-10
-0.39473684210526316 -0.07894736842105263 1.7457968284733668e-11
-0.34210526315789475 -0.07894736842105263 8.281567154125342e-13
-0.2894736842105263 -0.07894736842105263 2.6093633797008912e-14
-0.23684210526315788 -0.07894736842105263 7.610431621069633e-16
-0.18421052631578946 -0.07894736842105263 3.041778024977651e-16
-0.13157894736842105 -0.07894736842105263 2.64006398123899e-16
-0.07894736842105263 -0.07894736842105263 2.2573062790897617e-16
-0.02631578947368421 -0.07894736842105263 1.9143769448537765e-16
0.02631578947368421 -0.07894736842105263 1.6049098227070805e-16
0.07894736842105263 -0.07894736842105263 1.3276056700060338e-16
0.13157894736842105 -0.07894736842105263 1.0841278735731998e-16
0.18421052631578946 -0.07894736842105263 1.8838742460867728e-16
0.23684210526315788 -0.07894736842105263 6.17653106615033e-15
0.2894736842105263 -0.07894736842105263 1.5945428124912374e-13
0.34210526315789475 -0.07894736842105263 2.6482872394129677e-12
0.39473684210526316 -0.07894736842105263 3.0871598252412055e-11
0.4473684210526316 -0.07894736842105263 2.717307795488148e-10
0.5 -0.07894736842105263 1.90613738196453e-9

-0.5 -0.02631578947368421 2.3102403221598557e-9
-0.4473684210526316 -0.02631578947368421 1.9154087359854055e-10
-0.39473684210526316 -0.02631578947368421 1.1643710059045465e-11
-0.34210526315789475 -0.02631578947368421 4.666789053091637e-13
-0.2894736842105263 -0.02631578947368421 1.0057867196269602e-14
-0.23684210526315788 -0.02631578947368421 2.270575459642192e-16
-0.18421052631578946 -0.02631578947368421 2.9870754756811964e-16
-0.13157894736842105 -0.02631578947368421 2.6033130151387983e-16
-0.07894736842105263 -0.02631578947368421 2.230357221059564e-16
-0.02631578947368421 -0.02631578947368421 1.8865820276582209e-16
0.02631578947368421 -0.02631578947368421 1.5716457882692842e-16
0.07894736842105263 -0.02631578947368421 1.2801943918656954e-16
0.13157894736842105 -0.02631578947368421 9.968355382957726e-17
0.18421052631578946 -0.02631578947368421 3.485432076847362e-17
0.23684210526315788 -0.02631578947368421 2.8269016367181966e-15
0.2894736842105263 -0.02631578947368421 9.382510683921322e-14
0.34210526315789475 -0.02631578947368421 1.7870489349666428e-12
0.39473684210526316 -0.02631578947368421 2.2786242458793127e-11
0.4473684210526316 -0.02631578947368421 2.1347460302311276e-10
0.5 -0.02631578947368421 1.5666825483810258e-9

-0.5 0.02631578947368421 2.3102403221598557e-9
-0.4473684210526316 0.02631578947368421 1.9154087359854055e-10
-0.39473684210526316 0.02631578947368421 1.1643710059045465e-11
-0.34210526315789475 0.02631578947368421 4.666789053091637e-13
-0.2894736842105263 0.02631578947368421 1.0057867196269602e-14
-0.23684210526315788 0.02631578947368421 2.270575459642192e-16
-0.18421052631578946 0.02631578947368421 2.9870754756811964e-16
-0.13157894736842105 0.02631578947368421 2.6033130151387983e-16
-0.07894736842105263 0.02631578947368421 2.230357221059564e-16
-0.02631578947368421 0.02631578947368421 1.8865820276582209e-16
0.02631578947368421 0.02631578947368421 1.5716457882692842e-16
0.07894736842105263 0.02631578947368421 1.2801943918656954e-16
0.13157894736842105 0.02631578947368421 9.968355382957726e-17
0.18421052631578946 0.02631578947368421 3.485432076847362e-17
0.23684210526315788 0.02631578947368421 2.8269016367181966e-15
0.2894736842105263 0.02631578947368421 9.382510683921322e-14
0.34210526315789475 0.02631578947368421 1.7870489349666428e-12
0.39473684210526316 0.02631578947368421 2.2786242458793127e-11
0.4473684210526316 0.02631578947368421 2.1347460302311276e-10
0.5 0.02631578947368421 1.5666825483810258e-9

-0.5 0.07894736842105263 2.930361955773301e-9
-0.4473684210526316 0.07894736842105263 2.5979131646086337e-10
-0.39473684210526316 0.07894736842105263 1.7457968284733668e-11
-0.34210526315789475 0.07894736842105263 8.281567154125342e-13
-0.2894736842105263 0.07894736842105263 2.6093633797008912e-14
-0.23684210526315788 0.07894736842105263 7.610431621069633e-16
-0.18421052631578946 0.07894736842105263 3.041778024977651e-16
-0.13157894736842105 0.07894736842105263 2.64006398123899e-16
-0.07894736842105263 0.07894736842105263 2.2573062790897617e-16
-0.02631578947368421 0.07894736842105263 1.9143769448537765e-16
0.02631578947368421 0.07894736842105263 1.6049098227070805e-16
0.07894736842105263 0.07894736842105263 1.3276056700060338e-16
0.13157894736842105 0.07894736842105263 1.0841278735731998e-16
0.18421052631578946 0.07894736842105263 1.8838742460867728e-16
0.23684210526315788 0.07894736842105263 6.17653106615033e-15
0.2894736842105263 0.07894736842105263 1.5945428124912374e-13
0.34210526315789475 0.07894736842105263 2.6482872394129677e-12
0.39473684210526316 0.07894736842105263 3.0871598252412055e-11
0.4473684210526316 0.07894736842105263 2.717307795488148e-10
0.5 0.07894736842105263 1.90613738196453e-9

-0.5 0.13157894736842105 4.630842042654313e-9
-0.4473684210526316 0.13157894736842105 4.6349879967944397e-10
-0.39473684210526316 0.13157894736842105 3.700116539695315e-11
-0.34210526315789475 0.13157894736842105 2.2637605913695775e-12
-0.2894736842105263 0.13157894736842105 1.0175937683043697e-13
-0.23684210526315788 0.13157894736842105 3.3161817654120207e-15
-0.18421052631578946 0.13157894736842105 3.517584844648666e-16
-0.13157894736842105 0.13157894736842105 2.6875771453143996e-16
-0.07894736842105263 0.13157894736842105 2.3036649356679566e-16
-0.02631578947368421 0.13157894736842105 1.9652220502963697e-16
0.02631578947368421 0.13157894736842105 1.6641452440835131e-16
0.07894736842105263 0.13157894736842105 1.3887463251204004e-16
0.13157894736842105 0.13157894736842105 1.209611950826459e-16
0.18421052631578946 0.13157894736842105 8.753759813699899e-16
0.23684210526315788 0.13157894736842105 2.2874562112332174e-14
0.2894736842105263 0.13157894736842105 4.23706580377979e-13
0.34210526315789475 0.13157894736842105 5.568862718085906e-12
0.39473684210526316 0.13157894736842105 5.521749395197993e-11
0.4473684210526316 0.13157894736842105 4.330424819200654e-10
0.5 0.13157894736842105 2.7905307512333206e-9

-0.5 0.18421052631578946 8.84127985322505e-9
-0.4473684210526316 0.18421052631578946 1.0360069255057532e-9
-0.39473684210526316 0.18421052631578946 1.0235018806306502e-10
-0.34210526315789475 0.18421052631578946 8.39834156874126e-12
-0.2894736842105263 0.18421052631578946 5.697051621715248e-13
-0.23684210526315788 0.18421052631578946 3.2325919380548895e-14
-0.18421052631578946 0.18421052631578946 1.5725777822454727e-15
-0.13157894736842105 0.18421052631578946 2.740595532295229e-16
-0.07894736842105263 0.18421052631578946 2.422243148290749e-16
-0.02631578947368421 0.18421052631578946 2.0816420432023624e-16
0.02631578947368421 0.18421052631578946 1.7642386348172912e-16
0.07894736842105263 0.18421052631578946 1.1448871715911313e-16
0.13157894736842105 0.18421052631578946 5.591919773866182e-16
0.18421052631578946 0.18421052631578946 8.714899424040214e-15
0.23684210526315788 0.18421052631578946 1.3022401252588238e-13
0.2894736842105263 0.18421052631578946 1.5783010479786772e-12
0.34210526315789475 0.18421052631578946 1.549379854107152e-11
0.39473684210526316 0.18421052631578946 1.2467868531493817e-10
0.4473684210526316 0.18421052631578946 8.388306823292964e-10
0.5 0.18421052631578946 4.817239477114692e-9

-0.5 0.23684210526315788 1.9654445610902662e-8
-0.4473684210526316 0.23684210526315788 2.7479868175972773e-9
-0.39473684210526316 0.23684210526315788 3.413874554564264e-10
-0.34210526315789475 0.23684210526315788 3.782946126599212e-11
-0.2894736842105263 0.23684210526315788 3.810001219349958e-12
-0.23684210526315788 0.23684210526315788 3.651475374910514e-13
-0.18421052631578946 0.23684210526315788 3.6967650988918725e-14
-0.13157894736842105 0.23684210526315788 4.4402804149441924e-15
-0.07894736842105263 0.23684210526315788 1.068873954396675e-15
-0.02631578947368421 0.23684210526315788 8.183548127466631e-16
0.02631578947368421 0.23684210526315788 7.295042627905724e-16
0.07894736842105263 0.23684210526315788 2.479332241405743e-15
0.13157894736842105 0.23684210526315788 1.3803520293617483e-14
0.18421052631578946 0.23684210526315788 1.0805475635690614e-13
0.23684210526315788 0.23684210526315788 9.099732359505896e-13
0.2894736842105263 0.23684210526315788 7.286597665646328e-12
0.34210526315789475 0.23684210526315788 5.2639203253301455e-11
0.39473684210526316 0.23684210526315788 3.367345775831311e-10
0.4473684210526316 0.23684210526315788 1.903068277128707e-9
0.5 0.23684210526315788 9.552880250593117e-9

-0.5 0.2894736842105263 4.900076036654699e-8
-0.4473684210526316 0.2894736842105263 8.213493380751233e-9
-0.39473684210526316 0.2894736842105263 1.27964949137557e-9
-0.34210526315789475 0.2894736842105263 1.882640983727302e-10
-0.2894736842105263 0.2894736842105263 2.6995457795000254e-11
-0.23684210526315788 0.2894736842105263 3.9927834101019156e-12
-0.18421052631578946 0.2894736842105263 6.687937671099801e-13
-0.13157894736842105 0.2894736842105263 1.4702480353446729e-13
-0.07894736842105263 0.2894736842105263 5.079132803813862e-14
-0.02631578947368421 0.2894736842105263 3.261883970086336e-14
0.02631578947368421 0.2894736842105263 3.847853968091364e-14
0.07894736842105263 0.2894736842105263 8.196681043171301e-14
0.13157894736842105 0.2894736842105263 2.7603740852534064e-13
0.18421052631578946 0.2894736842105263 1.2690328639330483e-12
0.23684210526315788 0.2894736842105263 6.763728791479902e-12
0.2894736842105263 0.2894736842105263 3.747729872201593e-11
0.34210526315789475 0.2894736842105263 2.024709129773088e-10
0.39473684210526316 0.2894736842105263 1.0306285505339076e-9
0.4473684210526316 0.2894736842105263 4.863272183304029e-9
0.5 0.2894736842105263 2.114929094033103e-8

-0.5 0.34210526315789475 1.3236944975779427e-7
-0.4473684210526316 0.34210526315789475 2.6453018795183858e-8
-0.39473684210526316 0.34210526315789475 5.092457420242982e-9
-0.34210526315789475 0.34210526315789475 9.652059096250783e-10
-0.2894736842105263 0.34210526315789475 1.8660313716243612e-10
-0.23684210526315788 0.34210526315789475 3.88409373022934e-11
-0.18421052631578946 0.34210526315789475 9.40298232938886e-12
-0.13157894736842105 0.34210526315789475 2.9264597954359057e-12
-0.07894736842105263 0.34210526315789475 1.3028602582874855e-12
-0.02631578947368421 0.34210526315789475 9.000184893447794e-13
0.02631578947368421 0.34210526315789475 9.872200227150252e-13
0.07894736842105263 0.34210526315789475 1.6726526064291699e-12
0.13157894736842105 0.34210526315789475 4.0772327161982546e-12
0.18421052631578946 0.34210526315789475 1.2976786816917157e-11
0.23684210526315788 0.34210526315789475 4.873027081320071e-11
0.2894736842105263 0.34210526315789475 1.9865600415345708e-10
0.34210526315789475 0.34210526315789475 8.28931046219319e-10
0.39473684210526316 0.34210526315789475 3.4083688142240646e-9
0.4473684210526316 0.34210526315789475 1.3497695097152209e-8
0.5 0.34210526315789475 5.083412854888862e-8

-0.5 0.39473684210526316 3.7624981945052833e-7
-0.4473684210526316 0.39473684210526316 8.857625352321735e-8
-0.39473684210526316 0.39473684210526316 2.0629701819183792e-8
-0.34210526315789475 0.39473684210526316 4.866513073685535e-9
-0.2894736842105263 0.39473684210526316 1.2028046215088384e-9
-0.23684210526315788 0.39473684210526316 3.2624084735224145e-10
-0.18421052631578946 0.39473684210526316 1.030263963787241e-10
-0.13157894736842105 0.39473684210526316 4.0553153459730624e-11
-0.07894736842105263 0.39473684210526316 2.1259059851268586e-11
-0.02631578947368421 0.39473684210526316 1.5576159787868694e-11
0.02631578947368421 0.39473684210526316 1.6225055054010742e-11
0.07894736842105263 0.39473684210526316 2.3639428362011897e-11
0.13157894736842105 0.39473684210526316 4.6078966397038825e-11
0.18421052631578946 0.39473684210526316 1.128826146538437e-10
0.23684210526315788 0.39473684210526316 3.2479507511275354e-10
0.2894736842105263 0.39473684210526316 1.0323952457451273e-9
0.34210526315789475 0.39473684210526316 3.4525902165357925e-9
0.39473684210526316 0.39473684210526316 1.1722663917017002e-8
0.4473684210526316 0.39473684210526316 3.9433837338744316e-8
0.5 0.39473684210526316 1.293509499675982e-7

-0.5 0.4473684210526316 1.0990804286557053e-6
-0.4473684210526316 0.4473684210526316 3.0018632633555893e-7
-0.39473684210526316 0.4473684210526316 8.265318879479686e-8
-0.34210526315789475 0.4473684210526316 2.346839269729992e-8
-0.2894736842105263 0.4473684210526316 7.080849989604209e-9
-0.23684210526315788 0.4473684210526316 2.3575709935926566e-9
-0.18421052631578946 0.4473684210526316 9.055394850736217e-10
-0.13157894736842105 0.4473684210526316 4.2066850846422663e-10
-0.07894736842105263 0.4473684210526316 2.467938031213081e-10
-0.02631578947368421 0.4473684210526316 1.885413331330264e-10
0.02631578947368421 0.4473684210526316 1.8971682459596284e-10
0.07894736842105263 0.4473684210526316 2.48955481222602e-10
0.13157894736842105 0.4473684210526316 4.140119988088764e-10
0.18421052631578946 0.4473684210526316 8.371059580825004e-10
0.23684210526315788 0.4473684210526316 1.963974226702445e-9
0.2894736842105263 0.4473684210526316 5.1110366010677805e-9
0.34210526315789475 0.4473684210526316 1.419073509321666e-8
0.39473684210526316 0.4473684210526316 4.0753037004990046e-8
0.4473684210526316 0.4473684210526316 1.1826611693319134e-7
0.5 0.4473684210526316 3.410791232226846e-7

-0.5 0.5 3.2404083898888397e-6
-0.4473684210526316 0.5 1.0101916929372951e-6
-0.39473684210526316 0.5 3.215201082682426e-7
-0.34210526315789475 0.5 1.0664771438992013e-7
-0.2894736842105263 0.5 3.781922152460022e-8
-0.23684210526315788 0.5 1.4776686802483775e-8
-0.18421052631578946 0.5 6.576710906866217e-9
-0.13157894736842105 0.5 3.4479594758049985e-9
-0.07894736842105263 0.5 2.1927327389981084e-9
-0.02631578947368421 0.5 1.7263379369934501e-9
0.02631578947368421 0.5 1.6955574125082001e-9
0.07894736842105263 0.5 2.0643540175181653e-9
0.13157894736842105 0.5 3.0568408661795194e-9
0.18421052631578946 0.5 5.351791565431342e-9
0.23684210526315788 0.5 1.0718305453300865e-8
0.2894736842105263 0.5 2.374895767496906e-8
0.34210526315789475 0.5 5.646433150241081e-8
0.39473684210526316 0.5 1.403549729894284e-7
0.4473684210526316 0.5 3.572182176252677e-7
0.5 0.5 9.160344602676327e-7


